The electronic system $(2)^2\Sigma^+$ and $(1)^2\Pi$ of LiCa

High resolution Fourier transform spectroscopy and Laser induced fluorescence has been performed on LiCa in the infrared spectral range. We analyze rovibrational transitions of the $(2)^2\Sigma^+$--$X(1)^2\Sigma^+$ system of LiCa and find the $(2)^2\Sigma^+$ state to be perturbed by spin-orbit coupling to the $(1)^2\Pi$ state. We study the coupled system obtaining molecular parameters for the $(2)^2\Sigma^+$ and the $(1)^2\Pi$ state together with effective spin-orbit and spin-rotation coupling constants. The coupled system has also been evaluated by applying a potential function instead of rovibrational molecular parameters for the state $(2)^2\Sigma^+$. An improved analytic potential function of the $X(1)^2\Sigma^+$ state is derived, due to the extension of the observed rotational ladder.

==> LiCa-lines.dat <==
Supplementary materials to the paper
The electronic system (2)2Sig+ and (1)2Pi of LiCa
Julia Gerschmann, Erik Schwanke, Silke Ospelkaus and Eberhard Tiemann

Measured transition lines of LiCa for the transition (2)2Sig+ - X(1)2Sig+ with their rovibrational quantum numbers 
v',N' and v",N" as used in the evaluation. F1/F2 are the conventional quantum numbers for the spin-rotation splitting.
The list contains line positions from the thermal emission spectrum as well as from LIF spectra.
The former are labelled "thermal emission", the latter "LIF".

The list contains line differences with common upper level spcified as v' and N'. For these, the quantum numbers v",N" 
of both X(1)2Sig+ levels are given.

Several lines were taken from A. Stein et al., J. Chem. Phys. 138, 114306 (2013) and slightly shifted according to a recalibration of our spectrometer.

Energy differences labelled with "Ivanova" were taken from Ivanova et al., J. Chem. Phys. 135, 174303 (2011).
For these differences an asterisk is shown in column v' because they are from the transition (4)2Sig+ - X(1)2Sig+.

Lines labelled "not in fit" were not used for the fits described in the paper but identified with our model.
All other lines and differences listed here were used for the fits.

Frequencies and uncertainties are given in cm-1.


 v'   N'   v"   N"     v"   N"     frequency   uncertainty  F1/F2  comment
 
  0    3    0    4                 9570.8440         0.020  2      thermal emission
  0    5    0    6                 9569.5366         0.020  2      thermal emission
  0    6    0    7                 9568.8932         0.005  1      thermal emission
  0    7    0    8                 9568.1656         0.020  1      not in fit
  0    8    0    9                 9567.3583         0.020  2      thermal emission
  0    8    0    9                 9567.4088         0.020  1      not in fit
  0    9    0    8                 9575.9816         0.020  2      not in fit
  0    9    1   10                 9371.7901         0.020  2      not in fit
  0   10    0   11                 9565.7136         0.020  2      thermal emission
  0   10    0   11                 9565.7905         0.020  1      thermal emission
  0   11    0   12                 9564.8607         0.020  2      thermal emission
  0   11    0   12                 9564.9382         0.020  1      thermal emission
  0   12    0   13                 9564.0478         0.020  1      thermal emission
  0   12    1   13                 9369.5191         0.020  2      not in fit
  0   13    0   14                 9563.0125         0.020  2      thermal emission
  0   13    0   14                 9563.1216         0.020  1      thermal emission
  0   14    0   15                 9562.1725         0.020  1      thermal emission
  0   14    1   13                 9382.0052         0.020  2      LIF
  0   14    1   15                 9367.9055         0.020  2      LIF
  0   15    0   14                 9576.4300         0.005  2      thermal emission
  0   15    0   14                 9576.4414         0.020  2      LIF
  0   15    0   16                 9561.0754         0.020  2      LIF
  0   15    0   16                 9561.0808         0.020  2      thermal emission
  0   15    0   16                 9561.1947         0.020  1      thermal emission
  0   15    1   14                 9382.1362         0.020  2      LIF
  0   15    1   16                 9367.0619         0.020  2      LIF
  0   16    0   15                 9576.5336         0.020  1      thermal emission
  0   16    0   17                 9560.0556         0.020  2      thermal emission
  0   17    0   18                 9559.0006         0.020  2      thermal emission
  0   17    0   18                 9559.1305         0.005  1      thermal emission
  0   18    0   17                 9576.2363         0.020  2      thermal emission
  0   18    0   17                 9576.3680         0.005  1      thermal emission
  0   18    0   19                 9557.8985         0.020  2      thermal emission
  0   18    0   19                 9558.0465         0.005  1      thermal emission
  0   19    0   18                 9576.0744         0.020  2      thermal emission
  0   19    0   18                 9576.2363         0.005  1      thermal emission
  0   19    0   20                 9556.7976         0.020  2      thermal emission
  0   19    0   20                 9556.9466         0.005  1      thermal emission
  0   20    0   19                 9576.0744         0.005  2      thermal emission
  0   20    0   21                 9555.6448         0.020  2      thermal emission
  0   20    0   21                 9555.8142         0.005  1      thermal emission
  0   21    0   20                 9575.7025         0.020  2      thermal emission
  0   21    0   20                 9575.8737         0.020  1      thermal emission
  0   21    0   22                 9554.4651         0.020  2      thermal emission
  0   21    0   22                 9554.6300         0.005  1      thermal emission
  0   22    0   21                 9575.4755         0.020  2      thermal emission
  0   22    0   21                 9575.6634         0.005  1      thermal emission
  0   22    0   23                 9553.2554         0.020  2      thermal emission
  0   22    0   23                 9553.4291         0.005  1      thermal emission
  0   22    1   21                 9382.3852         0.005  2      thermal emission
  0   22    1   21                 9382.5308         0.005  1      thermal emission
  0   22    1   23                 9360.5717         0.005  2      thermal emission
  0   22    1   23                 9360.7286         0.005  1      thermal emission
  0   23    0   22                 9575.2054         0.005  2      LIF
  0   23    0   22                 9575.2144         0.020  2      thermal emission
  0   23    0   22                 9575.4044         0.050  1      thermal emission
  0   23    0   22                 9575.4045         0.005  1      LIF
  0   23    0   24                 9552.0175         0.020  2      LIF
  0   23    0   24                 9552.0215         0.020  2      thermal emission
  0   23    0   24                 9552.1764         0.020  1      LIF
  0   23    0   24                 9552.1950         0.050  1      thermal emission
  0   23    1   22                 9382.2876         0.020  2      LIF
  0   23    1   22                 9382.4898         0.020  1      LIF
  0   23    1   24                 9359.5303         0.005  2      LIF
  0   23    1   24                 9359.7244         0.050  1      thermal emission
  0   23    1   24                 9359.7246         0.005  1      LIF
  0   24    0   23                 9574.9130         0.005  2      thermal emission
  0   24    0   23                 9575.1147         0.005  1      thermal emission
  0   24    0   25                 9550.7454         0.005  1      thermal emission
  0   24    0   25                 9550.9315         0.005  1      thermal emission
  0   25    0   24                 9574.5814         0.020  2      thermal emission
  0   25    0   24                 9574.7937         0.005  1      thermal emission
  0   25    0   26                 9549.4351         0.020  2      thermal emission
  0   25    0   26                 9549.6308         0.005  1      thermal emission
  0   25    1   24                 9382.3107         0.005  1      thermal emission
  0   25    1   26                 9357.4481         0.005  2      thermal emission
  0   25    1   26                 9357.6254         0.005  1      thermal emission
  0   26    0   25                 9574.2244         0.020  2      thermal emission
  0   26    0   25                 9574.4367         0.005  1      thermal emission
  0   26    0   27                 9548.1072         0.020  2      thermal emission
  0   26    0   27                 9548.3206         0.005  1      thermal emission
  0   26    1   25                 9381.9834         0.005  2      thermal emission
  0   26    1   27                 9356.3758         0.020  2      thermal emission
  0   27    0   26                 9573.8237         0.005  2      thermal emission
  0   27    0   26                 9574.0580         0.005  1      thermal emission
  0   27    0   28                 9546.7568         0.005  2      thermal emission
  0   27    0   28                 9546.9666         0.005  1      thermal emission
  0   27    1   28                 9355.2847         0.005  2      thermal emission
  0   28    0   27                 9573.4087         0.005  2      thermal emission
  0   28    0   27                 9573.4087         0.020  2      thermal emission
  0   28    0   27                 9573.6386         0.020  1      thermal emission
  0   28    0   29                 9545.3700         0.020  2      thermal emission
  0   28    0   29                 9545.5534         0.005  1      thermal emission
  0   28    1   29                 9354.1664         0.010  2      thermal emission
  0   28    1   29                 9354.3907         0.010  1      thermal emission
  0   29    0   28                 9572.9548         0.020  2      thermal emission
  0   29    0   28                 9573.1892         0.005  1      thermal emission
  0   29    0   30                 9543.9479         0.020  2      thermal emission
  0   29    0   30                 9544.1811         0.005  1      thermal emission
  0   29    1   30                 9353.0184         0.005  2      thermal emission
  0   30    0   29                 9572.4570         0.020  2      thermal emission
  0   30    0   29                 9572.4746         0.020  2      LIF
  0   30    0   29                 9572.7187         0.005  1      thermal emission
  0   30    0   31                 9542.5065         0.020  2      LIF
  0   30    0   31                 9542.5068         0.020  2      thermal emission
  0   30    0   31                 9542.7466         0.005  1      thermal emission
  0   30    1   29                 9381.2723         0.020  2      LIF
  0   30    1   29                 9381.2804         0.005  2      thermal emission
  0   30    1   29                 9381.5126         0.020  1      thermal emission
  0   30    1   31                 9351.8764         0.020  2      thermal emission
  0   30    1   31                 9351.8876         0.020  2      LIF
  0   30    1   31                 9352.1305         0.010  1      thermal emission
  0   31    0   30                 9571.9529         0.020  2      thermal emission
  0   31    0   30                 9572.2266         0.005  1      thermal emission
  0   31    0   32                 9541.0466         0.020  2      thermal emission
  0   31    0   32                 9541.3000         0.005  1      thermal emission
  0   31    1   30                 9381.2804         0.020  1      thermal emission
  0   31    1   32                 9350.7146         0.010  2      thermal emission
  0   31    1   32                 9350.9898         0.010  1      thermal emission
  0   32    0   31                 9571.4180         0.005  2      thermal emission
  0   32    0   31                 9571.4180         0.020  2      thermal emission
  0   32    0   31                 9571.6627         0.005  1      thermal emission
  0   32    0   33                 9539.5349         0.005  2      thermal emission
  0   32    0   33                 9539.5349         0.020  2      thermal emission
  0   32    0   33                 9539.7851         0.005  1      thermal emission
  0   32    1   31                 9380.7871         0.005  2      thermal emission
  0   32    1   33                 9349.5344         0.005  2      thermal emission
  0   32    1   33                 9349.5344         0.020  2      thermal emission
  0   32    1   33                 9349.7788         0.020  1      thermal emission
  0   33    0   32                 9571.1043         0.020  2      thermal emission
  0   33    0   34                 9537.9961         0.020  2      thermal emission
  0   33    0   34                 9538.2613         0.005  1      thermal emission
  0   33    1   32                 9380.7871         0.005  1      thermal emission
  0   33    1   34                 9348.3307         0.005  2      thermal emission
  0   33    1   34                 9348.5926         0.005  1      thermal emission
  0   34    0   33                 9570.2343         0.020  2      thermal emission
  0   34    0   33                 9570.4996         0.005  1      thermal emission
  0   34    0   35                 9536.4705         0.005  2      thermal emission
  0   34    0   35                 9536.4705         0.020  2      thermal emission
  0   34    0   35                 9536.7060         0.005  1      thermal emission
  0   34    0   35                 9536.7060         0.020  1      thermal emission
  0   34    1   33                 9380.5131         0.005  1      thermal emission
  0   34    1   35                 9347.1254         0.005  2      thermal emission
  0   34    1   35                 9347.3823         0.010  1      thermal emission
  0   35    0   34                 9569.5972         0.020  2      thermal emission
  0   35    0   34                 9569.8881         0.005  1      thermal emission
  0   35    0   36                 9534.8797         0.020  2      thermal emission
  0   35    0   36                 9535.1455         0.005  1      thermal emission
  0   35    1   36                 9345.8851         0.005  2      thermal emission
  0   35    1   36                 9346.1690         0.005  1      thermal emission
  0   36    0   35                 9569.2359         0.005  1      thermal emission
  0   36    0   37                 9533.2413         0.020  2      thermal emission
  0   36    0   37                 9533.5509         0.005  1      thermal emission
  0   36    1   35                 9379.8953         0.005  1      thermal emission
  0   36    1   37                 9344.9078         0.005  1      thermal emission
  0   37    0   36                 9568.2463         0.005  2      thermal emission
  0   37    0   36                 9568.2463         0.020  2      thermal emission
  0   37    0   36                 9568.5444         0.020  1      LIF
  0   37    0   36                 9568.5560         0.020  1      thermal emission
  0   37    0   38                 9531.6279         0.020  2      thermal emission
  0   37    0   38                 9531.9265         0.005  1      thermal emission
  0   37    0   38                 9531.9555         0.020  1      LIF
  0   37    1   36                 9379.5508         0.020  1      LIF
  0   37    1   36                 9379.5569         0.005  1      thermal emission
  0   37    1   38                 9343.3479         0.020  2      thermal emission
  0   37    1   38                 9343.6493         0.020  1      LIF
  0   38    0   37                 9567.5285         0.020  2      thermal emission
  0   38    0   37                 9567.8377         0.005  1      thermal emission
  0   38    0   39                 9529.9652         0.020  2      thermal emission
  0   38    0   39                 9530.2766         0.020  2      thermal emission
  0   38    1   37                 9379.2144         0.005  1      thermal emission
  0   38    1   39                 9342.0686         0.020  2      thermal emission
  0   38    1   39                 9342.3937         0.005  1      thermal emission
  0   39    0   38                 9566.7779         0.020  2      thermal emission
  0   39    0   38                 9567.1005         0.005  1      thermal emission
  0   39    0   40                 9528.2922         0.020  2      thermal emission
  0   39    0   40                 9528.6006         0.005  1      thermal emission
  0   39    1   38                 9378.8330         0.020  1      thermal emission
  0   40    0   39                 9566.0044         0.020  2      thermal emission
  0   40    0   39                 9566.3343         0.005  1      thermal emission
  0   40    0   41                 9526.5903         0.020  2      thermal emission
  0   40    0   41                 9526.9023         0.005  1      thermal emission
  0   40    1   39                 9378.1110         0.005  2      thermal emission
  0   40    1   41                 9339.4742         0.020  2      thermal emission
  0   40    1   41                 9339.7983         0.005  1      thermal emission
  0   41    0   40                 9565.2077         0.020  2      thermal emission
  0   41    0   40                 9565.5413         0.005  1      thermal emission
  0   41    0   42                 9524.8575         0.020  2      thermal emission
  0   41    0   42                 9525.1814         0.005  1      thermal emission
  0   41    1   40                 9378.0249         0.005  1      thermal emission
  0   41    1   42                 9338.4822         0.020  1      thermal emission
  0   42    0   41                 9564.3899         0.020  2      thermal emission
  0   42    0   41                 9564.7256         0.005  1      thermal emission
  0   42    0   43                 9523.0998         0.020  2      thermal emission
  0   42    0   43                 9523.4341         0.005  1      thermal emission
  0   42    1   41                 9377.6054         0.005  1      thermal emission
  0   42    1   43                 9336.8220         0.020  2      thermal emission
  0   42    1   43                 9337.1623         0.005  1      thermal emission
  0   43    0   42                 9563.5299         0.020  2      thermal emission
  0   43    0   42                 9563.8844         0.005  1      thermal emission
  0   43    0   44                 9521.3291         0.020  2      thermal emission
  0   43    0   44                 9521.6670         0.005  1      thermal emission
  0   43    1   42                 9377.2000         0.005  1      thermal emission
  0   43    1   44                 9335.4874         0.005  2      thermal emission
  0   43    1   44                 9335.8259         0.005  1      thermal emission
  0   44    0   43                 9562.6524         0.020  2      thermal emission
  0   44    0   43                 9562.6591         0.020  2      LIF
  0   44    0   43                 9563.0125         0.005  1      thermal emission
  0   44    0   45                 9519.5158         0.020  2      thermal emission
  0   44    0   45                 9519.5225         0.020  2      LIF
  0   44    0   45                 9519.8783         0.005  1      thermal emission
  0   44    1   43                 9376.3783         0.020  2      LIF
  0   44    1   43                 9376.3806         0.020  2      thermal emission
  0   44    1   43                 9376.7314         0.020  1      thermal emission
  0   44    1   45                 9334.1248         0.020  2      thermal emission
  0   44    1   45                 9334.1286         0.020  2      LIF
  0   45    0   44                 9561.7429         0.020  2      thermal emission
  0   45    0   44                 9562.1035         0.005  1      thermal emission
  0   45    0   46                 9517.7081         0.020  2      thermal emission
  0   45    0   46                 9518.0598         0.005  1      thermal emission
  0   45    1   44                 9375.9046         0.005  2      thermal emission
  0   45    1   44                 9376.2762         0.005  1      thermal emission
  0   45    1   46                 9333.1180         0.005  1      thermal emission
  0   46    0   45                 9560.8210         0.020  2      thermal emission
  0   46    0   45                 9561.1947         0.005  1      thermal emission
  0   46    0   47                 9515.8668         0.020  2      thermal emission
  0   46    0   47                 9516.2316         0.005  1      thermal emission
  0   46    1   45                 9375.7884         0.005  1      thermal emission
  0   46    1   47                 9331.3774         0.005  2      thermal emission
  0   47    0   46                 9559.8657         0.020  2      thermal emission
  0   47    0   46                 9560.2440         0.005  1      thermal emission
  0   47    0   48                 9514.0057         0.020  2      thermal emission
  0   47    0   48                 9514.3741         0.005  1      thermal emission
  0   47    1   46                 9374.9231         0.005  2      thermal emission
  0   47    1   46                 9375.3076         0.005  1      thermal emission
  0   47    1   48                 9330.3761         0.005  1      thermal emission
  0   48    0   47                 9558.8923         0.020  2      thermal emission
  0   48    0   47                 9559.2799         0.005  1      thermal emission
  0   48    0   49                 9512.1232         0.020  2      thermal emission
  0   48    0   49                 9512.5034         0.005  1      thermal emission
  0   48    1   47                 9374.7914         0.005  1      thermal emission
  0   48    1   49                 9328.5971         0.005  2      thermal emission
  0   48    1   49                 9328.9867         0.005  1      thermal emission
  0   49    0   48                 9557.8985         0.005  2      thermal emission
  0   49    0   48                 9558.2808         0.005  1      thermal emission
  0   49    0   50                 9510.2259         0.020  2      thermal emission
  0   49    0   50                 9510.6199         0.005  1      thermal emission
  0   49    1   48                 9373.8782         0.020  2      thermal emission
  0   49    1   48                 9374.2860         0.005  1      thermal emission
  0   49    1   50                 9327.1969         0.005  2      thermal emission
  0   49    1   50                 9327.6005         0.005  1      thermal emission
  0   50    0   49                 9556.8731         0.020  2      thermal emission
  0   50    0   49                 9557.2801         0.005  1      thermal emission
  0   50    0   51                 9508.3033         0.020  2      thermal emission
  0   50    0   51                 9508.6975         0.005  1      thermal emission
  0   50    1   51                 9325.7851         0.010  2      thermal emission
  0   50    1   51                 9326.1946         0.010  1      thermal emission
  0   51    0   50                 9555.8142         0.020  2      thermal emission
  0   51    0   50                 9556.2441         0.005  1      thermal emission
  0   51    0   52                 9506.3615         0.020  2      thermal emission
  0   51    0   52                 9506.7699         0.005  1      thermal emission
  0   51    1   50                 9372.7994         0.005  2      thermal emission
  0   51    1   50                 9373.2273         0.005  1      thermal emission
  0   51    1   52                 9324.3728         0.010  2      thermal emission
  0   51    1   52                 9324.7906         0.010  1      thermal emission
  0   52    0   51                 9554.7566         0.020  2      thermal emission
  0   52    0   51                 9555.1797         0.005  1      thermal emission
  0   52    0   53                 9504.4139         0.020  2      thermal emission
  0   52    0   53                 9504.8168         0.005  1      thermal emission
  0   52    1   51                 9372.2564         0.020  2      thermal emission
  0   52    1   53                 9322.9509         0.010  2      thermal emission
  0   52    1   53                 9323.3720         0.005  1      thermal emission
  0   53    0   52                 9553.6732         0.020  2      thermal emission
  0   53    0   52                 9554.1010         0.005  1      thermal emission
  0   53    0   54                 9502.4342         0.020  2      thermal emission
  0   53    0   54                 9502.8558         0.005  1      thermal emission
  0   53    1   52                 9371.6858         0.005  2      thermal emission
  0   53    1   52                 9372.1303         0.005  1      thermal emission
  0   53    1   54                 9321.5333         0.010  2      thermal emission
  0   53    1   54                 9321.9635         0.005  1      thermal emission
  0   54    0   53                 9552.5654         0.020  2      thermal emission
  0   54    0   53                 9553.0009         0.005  1      thermal emission
  0   54    0   53                 9553.0078         0.020  1      LIF
  0   54    0   55                 9500.4489         0.020  2      thermal emission
  0   54    0   55                 9500.8765         0.020  1      LIF
  0   54    0   55                 9500.8773         0.005  1      thermal emission
  0   54    1   53                 9371.1170         0.020  2      thermal emission
  0   54    1   53                 9371.5638         0.020  1      LIF
  0   54    1   55                 9320.5363         0.005  1      thermal emission
  0   54    1   55                 9320.5430         0.020  1      LIF
  0   55    0   54                 9551.4434         0.020  2      thermal emission
  0   55    0   54                 9551.8866         0.005  1      thermal emission
  0   55    0   56                 9498.4450         0.020  2      thermal emission
  0   55    0   56                 9498.8789         0.005  1      thermal emission
  0   55    1   54                 9370.5368         0.020  2      thermal emission
  0   55    1   54                 9371.0068         0.020  2      thermal emission
  0   55    1   56                 9318.6584         0.020  2      thermal emission
  0   56    0   55                 9550.2961         0.020  2      thermal emission
  0   56    0   55                 9550.7454         0.020  2      thermal emission
  0   56    0   57                 9496.4321         0.020  2      thermal emission
  0   56    0   57                 9496.8727         0.005  1      thermal emission
  0   56    1   55                 9369.9517         0.005  2      thermal emission
  0   56    1   55                 9370.3982         0.020  1      thermal emission
  0   57    0   56                 9549.1332         0.020  2      thermal emission
  0   57    0   58                 9494.3938         0.020  2      thermal emission
  0   57    0   58                 9494.8555         0.020  2      LIF
  0   58    0   57                 9547.9550         0.020  2      thermal emission
  0   58    0   57                 9548.4219         0.005  1      thermal emission
  0   58    0   59                 9492.3524         0.020  2      thermal emission
  0   58    0   59                 9492.8137         0.005  1      thermal emission
  0   59    0   58                 9546.7568         0.020  2      thermal emission
  0   59    0   58                 9547.2213         0.020  2      thermal emission
  0   59    0   60                 9490.2965         0.020  2      thermal emission
  0   59    0   60                 9490.7604         0.005  1      thermal emission
  0   59    1   58                 9368.6537         0.020  1      thermal emission
  0   60    0   59                 9545.5534         0.020  2      thermal emission
  0   60    0   59                 9546.0341         0.005  1      thermal emission
  0   60    0   61                 9488.2327         0.020  2      thermal emission
  0   60    0   61                 9488.7024         0.005  1      thermal emission
  0   60    1   59                 9367.5724         0.020  2      thermal emission
  0   61    0   60                 9544.3182         0.020  2      thermal emission
  0   61    0   60                 9544.8199         0.005  1      thermal emission
  0   61    0   62                 9486.1547         0.020  2      thermal emission
  0   61    0   62                 9486.6415         0.005  1      thermal emission
  0   62    0   61                 9543.0743         0.020  2      thermal emission
  0   62    0   61                 9543.5727         0.005  1      thermal emission
  0   62    0   63                 9484.0682         0.020  2      thermal emission
  0   62    0   63                 9484.5653         0.005  1      thermal emission
  0   63    0   62                 9541.8027         0.020  2      LIF
  0   63    0   62                 9541.8211         0.050  2      thermal emission
  0   63    0   62                 9541.8236         0.005  2      LIF
  0   63    0   62                 9542.3216         0.005  1      LIF
  0   63    0   62                 9542.3318         0.050  1      thermal emission
  0   63    0   64                 9481.9665         0.005  2      LIF
  0   63    0   64                 9481.9761         0.020  2      thermal emission
  0   63    0   64                 9481.9795         0.005  2      LIF
  0   63    0   64                 9482.4788         0.005  1      LIF
  0   63    0   64                 9482.4854         0.050  1      thermal emission
  0   63    1   62                 9365.7320         0.050  2      thermal emission
  0   63    1   62                 9365.7370         0.005  2      LIF
  0   63    1   62                 9365.7492         0.005  2      LIF
  0   63    1   62                 9366.2697         0.005  1      LIF
  0   63    1   62                 9366.2793         0.050  1      thermal emission
  0   63    1   64                 9307.2359         0.005  2      LIF
  0   63    1   64                 9307.2462         0.050  2      thermal emission
  0   63    1   64                 9307.2473         0.020  2      LIF
  0   63    1   64                 9307.7489         0.050  1      thermal emission
  0   63    1   64                 9307.7603         0.005  1      LIF
  0   64    0   63                 9540.5585         0.020  2      thermal emission
  0   64    0   63                 9541.0466         0.005  1      thermal emission
  0   64    0   65                 9479.8668         0.020  2      thermal emission
  0   64    0   65                 9480.3844         0.005  1      thermal emission
  0   64    1   65                 9306.3588         0.055  1      thermal emission
  0   65    0   64                 9539.2750         0.020  2      thermal emission
  0   65    0   64                 9539.7851         0.020  1      thermal emission
  0   65    0   66                 9477.7669         0.020  2      thermal emission
  0   65    0   66                 9478.2864         0.005  1      thermal emission
  0   66    0   65                 9537.9961         0.005  2      thermal emission
  0   66    0   65                 9538.5114         0.005  1      thermal emission
  0   66    0   67                 9475.6571         0.020  2      thermal emission
  0   66    0   67                 9476.1854         0.005  1      thermal emission
  0   67    0   66                 9536.7060         0.005  2      thermal emission
  0   67    0   66                 9537.2292         0.005  1      thermal emission
  0   67    0   68                 9473.5444         0.020  2      thermal emission
  0   67    0   68                 9474.0774         0.005  1      thermal emission
  0   68    0   67                 9535.3579         0.020  2      thermal emission
  0   68    0   67                 9535.9350         0.005  1      thermal emission
  0   68    0   69                 9471.4059         0.020  2      thermal emission
  0   68    0   69                 9471.9715         0.005  1      thermal emission
  0   68    1   69                 9300.2703         0.020  2      not in fit
  0   69    0   68                 9534.0639         0.020  2      thermal emission
  0   69    0   68                 9534.6329         0.005  1      thermal emission
  0   69    0   70                 9469.3032         0.020  2      thermal emission
  0   69    0   70                 9469.8703         0.005  1      thermal emission
  0   70    0   69                 9532.7337         0.020  2      thermal emission
  0   70    0   69                 9533.3380         0.005  1      thermal emission
  0   70    0   71                 9467.1840         0.020  2      thermal emission
  0   70    0   71                 9467.7767         0.005  1      thermal emission
  0   71    0   70                 9531.4269         0.020  2      thermal emission
  0   71    0   70                 9531.9531         0.020  1      LIF
  0   71    0   70                 9531.9555         0.050  1      LIF
  0   71    0   72                 9465.0648         0.020  2      thermal emission
  0   71    0   72                 9465.6035         0.050  1      thermal emission
  0   71    0   72                 9465.6123         0.005  1      LIF
  0   71    0   72                 9465.6151         0.020  1      LIF
  0   71    1   70                 9361.6224         0.005  1      LIF
  0   71    1   70                 9361.6252         0.020  1      LIF
  0   71    1   72                 9296.8337         0.050  1      thermal emission
  0   71    1   72                 9296.8399         0.005  1      LIF
  0   71    1   72                 9296.8454         0.020  1      LIF
  0   72    0   71                 9530.0990         0.020  2      thermal emission
  0   72    0   71                 9530.6576         0.020  1      thermal emission
  0   72    0   73                 9462.9539         0.020  2      thermal emission
  0   72    0   73                 9463.5186         0.005  1      thermal emission
  0   73    0   72                 9528.7720         0.020  2      thermal emission
  0   73    0   72                 9529.3417         0.005  1      thermal emission
  0   73    0   74                 9460.8394         0.020  2      thermal emission
  0   73    0   74                 9461.4184         0.005  1      thermal emission
  0   74    0   73                 9527.4438         0.020  2      thermal emission
  0   74    0   73                 9528.0259         0.005  1      thermal emission
  0   74    0   75                 9458.7447         0.020  2      thermal emission
  0   74    0   75                 9459.3228         0.005  1      thermal emission
  0   75    0   74                 9526.7056         0.005  1      thermal emission
  0   75    0   76                 9457.2308         0.005  1      thermal emission
  0   76    0   75                 9524.7483         0.020  2      thermal emission
  0   76    0   75                 9525.3839         0.005  1      thermal emission
  0   76    0   77                 9454.5215         0.020  2      thermal emission
  0   76    0   77                 9455.1472         0.005  1      thermal emission
  0   77    0   76                 9523.4341         0.020  2      thermal emission
  0   77    0   76                 9524.0641         0.005  1      thermal emission
  0   77    0   78                 9452.4458         0.020  2      thermal emission
  0   77    0   78                 9453.0707         0.005  1      thermal emission
  0   78    0   77                 9522.1143         0.020  2      thermal emission
  0   78    0   77                 9522.7480         0.005  1      thermal emission
  0   78    0   79                 9450.3795         0.020  2      thermal emission
  0   78    0   79                 9451.0126         0.005  1      thermal emission
  0   79    0   78                 9520.7823         0.005  2      LIF
  0   79    0   78                 9520.8010         0.050  2      thermal emission
  0   79    0   78                 9521.4407         0.005  1      thermal emission
  0   79    0   80                 9448.3205         0.005  2      LIF
  0   79    0   80                 9448.3224         0.050  2      thermal emission
  0   79    0   80                 9448.9666         0.005  1      thermal emission
  0   79    1   78                 9357.1301         0.005  2      LIF
  0   79    1   78                 9357.1407         0.050  2      thermal emission
  0   79    1   80                 9286.5056         0.005  2      LIF
  0   79    1   80                 9286.5170         0.050  2      thermal emission
  0   80    0   79                 9519.4780         0.050  2      LIF
  0   80    0   79                 9520.1459         0.005  1      thermal emission
  0   80    0   81                 9446.2768         0.020  2      LIF
  0   80    0   81                 9446.2806         0.020  2      thermal emission
  0   80    0   81                 9446.9321         0.005  1      thermal emission
  0   80    1   79                 9356.7300         0.020  2      LIF
  0   80    1   81                 9285.4110         0.020  2      LIF
  0   81    0   80                 9518.1858         0.020  2      thermal emission
  0   81    0   80                 9518.8458         0.005  1      thermal emission
  0   81    0   82                 9444.2562         0.020  2      thermal emission
  0   81    0   82                 9444.9159         0.005  1      thermal emission
  0   82    0   81                 9516.9013         0.020  2      thermal emission
  0   82    0   81                 9517.5754         0.005  1      thermal emission
  0   82    0   83                 9442.2463         0.020  2      thermal emission
  0   82    0   83                 9442.9159         0.005  1      thermal emission
  0   83    0   82                 9515.6269         0.020  2      thermal emission
  0   83    0   82                 9516.3011         0.005  1      thermal emission
  0   83    0   84                 9440.2622         0.020  2      thermal emission
  0   83    0   84                 9440.9420         0.005  1      thermal emission
  0   84    0   83                 9514.3741         0.020  2      thermal emission
  0   84    0   83                 9515.0539         0.005  1      thermal emission
  0   84    0   85                 9438.2977         0.020  2      thermal emission
  0   84    0   85                 9438.9840         0.005  1      thermal emission
  0   85    0   84                 9513.1231         0.020  2      thermal emission
  0   85    0   84                 9513.8187         0.005  1      thermal emission
  0   85    0   86                 9436.3626         0.020  2      thermal emission
  0   85    0   86                 9437.0564         0.005  1      thermal emission
  0   86    0   85                 9511.8959         0.020  2      thermal emission
  0   86    0   85                 9512.6082         0.005  1      thermal emission
  0   86    0   87                 9434.4525         0.020  2      thermal emission
  0   86    0   87                 9435.1527         0.005  1      thermal emission
  0   87    0   86                 9511.4056         0.005  1      thermal emission
  0   87    0   88                 9432.5693         0.020  2      thermal emission
  0   87    0   88                 9433.2812         0.005  1      thermal emission
  0   88    0   87                 9509.5128         0.020  2      thermal emission
  0   88    0   87                 9510.2259         0.005  1      thermal emission
  0   88    0   89                 9430.7157         0.020  2      thermal emission
  0   88    0   89                 9431.4422         0.005  1      thermal emission
  0   89    0   88                 9509.0015         0.020  1      LIF
  0   89    0   88                 9509.0051         0.020  1      thermal emission
  0   89    0   90                 9428.8972         0.020  2      thermal emission
  0   89    0   90                 9429.5344         0.200  1      thermal emission
  0   89    0   90                 9429.5395         0.020  1      LIF
  0   89    1   88                 9355.3824         0.020  1      LIF
  0   89    1   90                 9278.1929         0.020  1      LIF
  0   90    0   89                 9507.2285         0.020  2      thermal emission
  0   90    0   89                 9507.9562         0.005  1      thermal emission
  0   90    0   91                 9427.1224         0.020  2      thermal emission
  0   90    0   91                 9427.8416         0.005  1      thermal emission
  0   91    0   90                 9506.1311         0.005  2      thermal emission
  0   91    0   90                 9506.1311         0.020  2      thermal emission
  0   91    0   90                 9506.8679         0.020  1      thermal emission
  0   91    0   92                 9425.3809         0.020  2      thermal emission
  0   91    0   92                 9426.1054         0.005  1      thermal emission
  0   92    0   91                 9505.0655         0.020  2      thermal emission
  0   92    0   91                 9505.8140         0.005  1      thermal emission
  0   92    0   93                 9423.6915         0.005  2      thermal emission
  0   92    0   93                 9424.4287         0.010  1      thermal emission
  0   93    0   92                 9504.0745         0.020  2      LIF
  0   93    0   94                 9422.0689         0.020  2      LIF
  0   93    0   94                 9422.7911         0.010  1      thermal emission
  0   94    0   93                 9503.0301         0.020  2      thermal emission
  0   94    0   93                 9503.0375         0.020  2      LIF
  0   94    0   95                 9420.3870         0.020  2      LIF
  0   94    0   95                 9421.2138         0.010  1      thermal emission
  0   95    0   94                 9502.0740         0.010  2      thermal emission
  0   95    0   96                 9418.8502         0.010  2      thermal emission
  0   96    0   95                 9501.1645         0.020  2      LIF
  0   96    0   95                 9501.1654         0.020  2      LIF
  0   96    0   95                 9501.1677         0.020  2      thermal emission
  0   96    0   95                 9501.9077         0.010  1      thermal emission
  0   96    0   97                 9417.3488         0.020  2      LIF
  0   96    0   97                 9417.3518         0.010  2      thermal emission
  0   96    0   97                 9417.3539         0.020  2      LIF
  0   96    0   97                 9418.0903         0.010  1      thermal emission
  0   97    0   96                 9501.0845         0.020  1      LIF
  0   97    0   96                 9501.0845         0.020  1      LIF
  0   97    0   98                 9415.9092         0.010  2      thermal emission
  0   97    0   98                 9416.6685         0.020  1      LIF
  0   97    0   98                 9416.6690         0.020  1      LIF
  0   97    0   98                 9416.6702         0.010  1      thermal emission
  0   97    1   96                 9357.1280         0.020  1      LIF
  0   97    1   98                 9275.4170         0.020  1      LIF
  0   98    0   97                 9499.5135         0.020  1      LIF
  0   98    0   99                 9414.5348         0.010  2      thermal emission
  0   98    0   99                 9414.5374         0.020  2      LIF
  0   98    0   99                 9415.3027         0.010  1      thermal emission
  0   99    0  100                 9413.2874         0.010  2      thermal emission
  0   99    0  100                 9413.2910         0.020  2      LIF
  0   99    0  100                 9413.9904         0.010  1      thermal emission
  0   99    0  100                 9413.9942         0.020  1      LIF
  0   99    0   98                 9498.8275         0.020  1      LIF
  0   99    0   98                 9499.5135         0.020  2      LIF
  0  100    0  101                 9411.8340         0.010  2      thermal emission
  0  100    0  101                 9411.8361         0.020  2      LIF
  0  100    0  101                 9412.7467         0.010  1      thermal emission
  0  100    0  101                 9412.7497         0.020  1      LIF
  0  100    0   99                 9497.9065         0.020  2      LIF
  0  100    0   99                 9498.8275         0.020  2      LIF
  0  101    0  100                 9497.3345         0.020  2      LIF
  0  101    0  100                 9498.1695         0.020  1      LIF
  0  101    0  102                 9410.7130         0.010  2      thermal emission
  0  101    0  102                 9410.7148         0.020  2      LIF
  0  101    0  102                 9411.5808         0.010  1      thermal emission
  0  101    0  102                 9411.5859         0.020  1      LIF
  0  102    0  101                 9496.7565         0.020  2      LIF
  0  102    0  101                 9497.6205         0.020  1      LIF
  0  102    0  103                 9409.6266         0.010  2      thermal emission
  0  102    0  103                 9409.6292         0.020  2      LIF
  0  102    0  103                 9410.4900         0.020  1      LIF
  0  102    0  103                 9410.4961         0.010  1      thermal emission
  0  103    0  102                 9496.2565         0.020  2      LIF
  0  103    0  102                 9497.1185         0.020  1      LIF
  0  103    0  104                 9408.6119         0.020  2      LIF
  0  103    0  104                 9408.6129         0.010  2      thermal emission
  0  103    0  104                 9409.4774         0.020  1      LIF
  0  103    0  104                 9409.4805         0.010  1      thermal emission
  0  104    0  103                 9495.8315         0.020  1      LIF
  0  104    0  103                 9496.6953         0.020  1      LIF
  0  104    0  105                 9407.6735         0.020  2      thermal emission
  0  104    0  105                 9407.6781         0.020  2      LIF
  0  104    0  105                 9408.5506         0.020  1      LIF
  0  105    0  104                 9495.4575         0.020  2      LIF
  0  105    0  104                 9496.3305         0.020  1      LIF
  0  105    0  106                 9406.8356         0.010  2      thermal emission
  0  105    0  106                 9406.8385         0.020  2      LIF
  0  105    0  106                 9407.6997         0.020  1      LIF
  0  105    0  106                 9407.7226         0.020  1      LIF
  0  106    0  105                 9495.1645         0.020  2      LIF
  0  106    0  105                 9496.0815         0.020  1      LIF
  0  106    0  107                 9406.0889         0.010  2      thermal emission
  0  106    0  107                 9406.0956         0.020  2      LIF
  0  106    0  107                 9406.9763         0.010  1      thermal emission
  0  106    0  107                 9406.9826         0.020  1      LIF
  0  107    0  106                 9494.9780         0.020  2      LIF
  0  107    0  106                 9495.8745         0.020  1      LIF
  0  107    0  108                 9405.4477         0.020  2      LIF
  0  107    0  108                 9406.3509         0.020  1      thermal emission
  0  107    0  108                 9406.3617         0.020  1      LIF
  0  108    0  107                 9494.8555         0.020  2      LIF
  0  108    0  107                 9495.8315         0.020  2      LIF
  0  108    0  109                 9404.9095         0.020  2      LIF
  0  108    0  109                 9405.8615         0.020  1      LIF
  0  109    0  108                 9494.8555         0.005  1      thermal emission
  0  109    0  108                 9495.6915         0.020  1      LIF
  0  109    0  110                 9404.4886         0.020  2      LIF
  0  109    0  110                 9405.2970         0.020  1      LIF
  0  110    0  109                 9494.9780         0.020  2      LIF
  0  110    0  109                 9495.8745         0.020  1      LIF
  0  110    0  111                 9404.1842         0.020  2      LIF
  0  110    0  111                 9405.0717         0.020  1      LIF
  0  111    0  110                 9495.1645         0.020  2      LIF
  0  111    0  110                 9496.0815         0.020  1      LIF
  0  111    0  112                 9404.0075         0.020  2      LIF
  0  111    0  112                 9404.9192         0.020  1      LIF
  0  112    0  111                 9495.5485         0.020  2      LIF
  0  112    0  113                 9403.9981         0.020  2      LIF
  0  113    0  112                 9496.9405         0.020  1      LIF
  0  113    0  114                 9405.0576         0.020  1      LIF
  0  114    0  113                 9497.8585         0.020  1      LIF
  0  114    0  115                 9405.6360         0.020  1      LIF
  0  115    0  114                 9497.2164         0.020  2      LIF
  0  115    0  114                 9498.0215         0.020  1      LIF
  0  115    0  116                 9404.6890         0.020  2      LIF
  0  115    0  116                 9405.4824         0.020  1      LIF
  0  116    0  115                 9498.9613         0.020  1      not in fit
  0  116    0  117                 9406.1588         0.020  1      not in fit
  0  117    0  116                 9499.1511         0.020  2      not in fit
  0  117    0  116                 9500.0098         0.020  1      not in fit
  0  118    0  119                 9407.1670         0.020  2      not in fit
  0  118    0  119                 9407.9333         0.020  1      not in fit
  0  119    0  118                 9502.5845         0.020  1      LIF
  0  119    0  120                 9409.1202         0.020  1      LIF
  0  120    0  119                 9503.0375         0.020  1      LIF
  0  120    0  119                 9504.1465         0.020  1      LIF
  0  120    0  121                 9409.3750         0.020  2      LIF
  0  120    0  121                 9410.5120         0.020  1      LIF
  1    6    1    5                 9581.8168         0.020  1      not in fit
  1    8    0    7                 9777.4153         0.020  1      LIF
  1    8    0    9                 9768.9661         0.020  1      LIF
  1    8    1    7                 9582.4135         0.020  2      LIF
  1    8    1    9                 9574.0987         0.020  1      LIF
  1    8    2    7                 9394.6652         0.020  1      LIF
  1    8    2    9                 9386.5388         0.020  1      LIF
  1   12    2   13                 9383.8565         0.020  2      not in fit
  1   15    1   16                 9568.4232         0.020  2      not in fit
  1   20    0   19                 9777.1481         0.020  1      thermal emission
  1   20    1   19                 9583.6585         0.020  1      thermal emission
  1   21    0   20                 9776.9177         0.005  1      thermal emission
  1   21    1   20                 9583.5937         0.020  1      thermal emission
  1   21    2   22                 9376.9889         0.020  2      not in fit
  1   22    0   21                 9776.6343         0.005  1      thermal emission
  1   22    1   21                 9583.5095         0.005  1      thermal emission
  1   23    0   22                 9776.1157         0.020  2      thermal emission
  1   23    0   22                 9776.3240         0.020  1      thermal emission
  1   23    0   24                 9752.9266         0.020  2      thermal emission
  1   23    0   24                 9753.0979         0.020  1      thermal emission
  1   23    1   22                 9583.3942         0.005  1      thermal emission
  1   24    0   25                 9751.6107         0.005  2      thermal emission
  1   24    0   25                 9751.7825         0.020  1      thermal emission
  1   24    1   23                 9583.2874         0.005  1      thermal emission
  1   24    1   25                 9559.3512         0.020  2      thermal emission
  1   24    1   25                 9559.5456         0.020  1      not in fit
  1   25    0   24                 9775.3805         0.020  2      thermal emission
  1   25    0   24                 9775.5861         0.020  1      thermal emission
  1   25    0   26                 9750.2221         0.005  2      thermal emission
  1   25    0   26                 9750.4478         0.020  1      thermal emission
  1   25    1   24                 9582.9002         0.020  2      thermal emission
  1   25    1   24                 9583.1075         0.020  1      thermal emission
  1   26    0   25                 9774.9483         0.020  2      thermal emission
  1   26    0   25                 9774.9483         0.020  2      thermal emission
  1   26    0   25                 9775.1530         0.020  1      thermal emission
  1   26    0   27                 9748.8328         0.020  2      thermal emission
  1   26    0   27                 9748.8328         0.020  2      thermal emission
  1   26    0   27                 9749.0443         0.020  1      thermal emission
  1   26    1   25                 9582.7034         0.020  2      thermal emission
  1   26    1   27                 9557.0982         0.020  2      thermal emission
  1   26    2   27                 9372.7994         0.020  2      thermal emission
  1   27    0   26                 9774.4930         0.020  2      thermal emission
  1   27    0   26                 9774.7028         0.005  1      thermal emission
  1   27    0   28                 9747.4126         0.005  2      thermal emission
  1   27    0   28                 9747.6296         0.020  1      thermal emission
  1   27    1   26                 9582.4872         0.020  2      thermal emission
  1   27    1   28                 9555.9302         0.020  2      thermal emission
  1   27    1   28                 9555.9302         0.020  2      thermal emission
  1   27    1   28                 9556.1510         0.005  1      thermal emission
  1   27    2   28                 9371.9040         0.020  2      thermal emission
  1   28    0   27                 9773.9918         0.020  2      thermal emission
  1   28    0   27                 9774.2253         0.020  1      thermal emission
  1   28    0   29                 9745.9428         0.020  2      thermal emission
  1   28    0   29                 9746.1670         0.005  1      thermal emission
  1   28    1   27                 9582.2418         0.020  2      thermal emission
  1   28    1   29                 9554.7566         0.005  2      thermal emission
  1   28    1   29                 9554.9663         0.020  1      thermal emission
  1   28    2   27                 9397.9463         0.005  2      thermal emission
  1   28    2   29                 9371.0068         0.020  1      thermal emission
  1   29    0   30                 9744.4577         0.005  2      thermal emission
  1   29    0   30                 9744.6990         0.020  1      thermal emission
  1   29    1   30                 9553.5654         0.005  2      thermal emission
  1   29    1   30                 9553.7829         0.005  1      thermal emission
  1   29    2   30                 9370.1113         0.005  2      thermal emission
  1   30    0   29                 9772.9032         0.020  2      thermal emission
  1   30    0   29                 9773.1426         0.020  1      thermal emission
  1   30    0   31                 9742.9429         0.020  2      thermal emission
  1   30    0   31                 9743.1790         0.020  1      thermal emission
  1   30    1   29                 9581.7042         0.020  2      thermal emission
  1   30    1   29                 9581.9711         0.005  1      thermal emission
  1   30    1   31                 9552.3125         0.020  2      thermal emission
  1   30    2   31                 9369.1971         0.005  2      thermal emission
  1   31    0   30                 9772.3288         0.005  2      thermal emission
  1   31    0   30                 9772.5621         0.005  1      thermal emission
  1   31    0   32                 9741.3768         0.005  2      thermal emission
  1   31    0   32                 9741.6344         0.005  1      thermal emission
  1   31    1   30                 9581.6639         0.005  1      thermal emission
  1   31    1   32                 9551.0759         0.020  2      thermal emission
  1   31    1   32                 9551.3232         0.005  1      thermal emission
  1   31    2   32                 9368.2641         0.020  2      thermal emission
  1   32    0   31                 9771.6909         0.020  2      LIF
  1   32    0   33                 9739.8150         0.020  2      LIF
  1   32    0   33                 9739.8208         0.020  2      thermal emission
  1   32    0   33                 9740.0451         0.020  1      thermal emission
  1   32    1   31                 9581.0673         0.020  2      LIF
  1   32    1   31                 9581.0714         0.020  2      thermal emission
  1   32    1   31                 9581.3726         0.005  1      thermal emission
  1   32    1   33                 9549.8038         0.020  2      thermal emission
  1   32    1   33                 9549.8145         0.020  2      LIF
  1   32    1   33                 9550.0647         0.020  1      thermal emission
  1   32    1   33                 9550.0665         0.020  1      not in fit
  1   32    2   31                 9397.9427         0.020  2      LIF
  1   32    2   31                 9397.9463         0.020  2      thermal emission
  1   32    2   33                 9367.3366         0.020  2      LIF
  1   32    2   33                 9367.3392         0.005  2      thermal emission
  1   33    0   32                 9771.0349         0.020  2      thermal emission
  1   33    0   32                 9771.2799         0.005  1      thermal emission
  1   33    0   34                 9738.2085         0.020  2      thermal emission
  1   33    0   34                 9738.4581         0.005  1      thermal emission
  1   33    1   32                 9580.7147         0.020  2      thermal emission
  1   33    1   32                 9580.9875         0.005  1      thermal emission
  1   33    1   34                 9548.5105         0.020  2      thermal emission
  1   33    1   34                 9548.7827         0.005  1      thermal emission
  1   33    2   32                 9398.2013         0.005  1      thermal emission
  1   33    2   34                 9366.3890         0.020  2      thermal emission
  1   33    2   34                 9366.6612         0.005  1      thermal emission
  1   34    0   33                 9770.3489         0.020  2      thermal emission
  1   34    0   33                 9770.6136         0.005  1      thermal emission
  1   34    0   33                 9770.6233         0.020  1      LIF
  1   34    0   35                 9736.5673         0.020  2      thermal emission
  1   34    0   35                 9736.8319         0.005  1      thermal emission
  1   34    0   35                 9736.8336         0.020  1      LIF
  1   34    1   33                 9580.3424         0.020  2      thermal emission
  1   34    1   33                 9580.6197         0.005  1      thermal emission
  1   34    1   33                 9580.6257         0.020  1      LIF
  1   34    1   35                 9547.2213         0.005  1      thermal emission
  1   34    1   35                 9547.4851         0.005  1      thermal emission
  1   34    1   35                 9547.4905         0.020  1      LIF
  1   34    2   33                 9398.1731         0.020  1      LIF
  1   34    2   35                 9365.4471         0.005  2      thermal emission
  1   34    2   35                 9365.7241         0.020  1      LIF
  1   35    0   34                 9769.8834         0.005  1      thermal emission
  1   35    0   36                 9735.1797         0.005  1      thermal emission
  1   35    1   34                 9579.9405         0.020  2      thermal emission
  1   35    1   34                 9580.2314         0.005  1      thermal emission
  1   35    1   36                 9545.8984         0.020  2      thermal emission
  1   35    1   36                 9546.1776         0.005  1      thermal emission
  1   35    2   36                 9364.4963         0.020  2      thermal emission
  1   36    0   35                 9769.1610         0.020  1      thermal emission
  1   36    0   37                 9733.1961         0.005  2      thermal emission
  1   36    0   37                 9733.4557         0.020  1      thermal emission
  1   36    1   35                 9579.5301         0.020  2      thermal emission
  1   36    1   35                 9579.8267         0.005  1      thermal emission
  1   36    1   37                 9544.5565         0.020  2      thermal emission
  1   36    2   35                 9397.7506         0.020  2      thermal emission
  1   36    2   37                 9363.5159         0.005  2      thermal emission
  1   37    0   36                 9768.0906         0.020  2      thermal emission
  1   37    0   36                 9768.3975         0.005  1      thermal emission
  1   37    0   38                 9731.7618         0.005  1      thermal emission
  1   37    1   36                 9579.0801         0.020  2      thermal emission
  1   37    1   36                 9579.3953         0.005  1      thermal emission
  1   37    1   38                 9543.1994         0.020  2      thermal emission
  1   37    1   38                 9543.4977         0.005  1      thermal emission
  1   37    2   36                 9397.6501         0.005  1      thermal emission
  1   37    2   38                 9362.5360         0.005  2      thermal emission
  1   38    0   37                 9767.2688         0.050  2      thermal emission
  1   38    0   37                 9767.2703         0.005  2      LIF
  1   38    0   37                 9767.2869         0.020  2      LIF
  1   38    0   37                 9767.5863         0.005  1      thermal emission
  1   38    0   39                 9729.7135         0.005  2      LIF
  1   38    0   39                 9729.7255         0.050  2      thermal emission
  1   38    0   39                 9729.7267         0.020  2      LIF
  1   38    0   39                 9730.0140         0.005  1      thermal emission
  1   38    1   37                 9578.6291         0.005  2      LIF
  1   38    1   37                 9578.6346         0.050  2      thermal emission
  1   38    1   37                 9578.6421         0.005  2      LIF
  1   38    1   37                 9578.9402         0.005  1      thermal emission
  1   38    1   39                 9541.8027         0.020  2      LIF
  1   38    1   39                 9541.8211         0.005  2      thermal emission
  1   38    1   39                 9541.8236         0.005  2      LIF
  1   38    1   39                 9542.1283         0.005  1      thermal emission
  1   38    2   37                 9397.5878         0.005  2      LIF
  1   38    2   37                 9397.6042         0.020  2      LIF
  1   38    2   39                 9361.5601         0.050  2      thermal emission
  1   38    2   39                 9361.5631         0.005  2      LIF
  1   38    2   39                 9361.5782         0.005  2      LIF
  1   39    0   38                 9766.4358         0.005  2      thermal emission
  1   39    0   38                 9766.7405         0.005  1      thermal emission
  1   39    0   40                 9728.2425         0.005  1      thermal emission
  1   39    1   38                 9578.1601         0.020  2      thermal emission
  1   39    1   38                 9578.4762         0.005  1      thermal emission
  1   39    1   40                 9540.4294         0.020  2      thermal emission
  1   39    1   40                 9540.7438         0.005  1      thermal emission
  1   39    2   38                 9397.5212         0.005  2      thermal emission
  1   39    2   40                 9360.5717         0.005  2      thermal emission
  1   40    0   39                 9765.5386         0.020  2      thermal emission
  1   40    0   39                 9765.8859         0.005  1      thermal emission
  1   40    0   41                 9726.1428         0.005  2      thermal emission
  1   40    0   41                 9726.4462         0.005  1      thermal emission
  1   40    1   39                 9577.6451         0.020  2      thermal emission
  1   40    1   39                 9577.9918         0.005  1      thermal emission
  1   40    1   41                 9539.0264         0.005  2      thermal emission
  1   40    1   41                 9539.3460         0.005  1      thermal emission
  1   40    2   39                 9397.7506         0.005  1      thermal emission
  1   40    2   41                 9359.5742         0.005  2      thermal emission
  1   40    2   41                 9359.9292         0.005  1      thermal emission
  1   41    0   40                 9764.6578         0.020  2      thermal emission
  1   41    0   40                 9764.9938         0.005  1      thermal emission
  1   41    0   42                 9724.3076         0.020  2      thermal emission
  1   41    0   42                 9724.6239         0.005  1      thermal emission
  1   41    1   40                 9577.1490         0.020  2      thermal emission
  1   41    1   40                 9577.4865         0.005  1      thermal emission
  1   41    1   42                 9537.6046         0.020  2      thermal emission
  1   41    2   40                 9397.3251         0.020  2      thermal emission
  1   41    2   40                 9397.6501         0.005  2      thermal emission
  1   41    2   42                 9358.6126         0.020  2      thermal emission
  1   41    2   42                 9358.9406         0.005  1      thermal emission
  1   42    0   41                 9763.7296         0.020  2      thermal emission
  1   42    0   41                 9764.0683         0.005  1      thermal emission
  1   42    0   41                 9764.0694         0.020  1      LIF
  1   42    0   43                 9722.4487         0.020  2      thermal emission
  1   42    0   43                 9722.7817         0.005  1      thermal emission
  1   42    0   43                 9722.7859         0.020  1      LIF
  1   42    1   41                 9576.9573         0.005  1      thermal emission
  1   42    1   41                 9576.9582         0.020  1      LIF
  1   42    1   41                 9576.9661         0.020  1      LIF
  1   42    1   43                 9536.1646         0.020  2      thermal emission
  1   42    1   43                 9536.5044         0.020  1      LIF
  1   42    2   41                 9397.1911         0.020  2      thermal emission
  1   42    2   41                 9397.5212         0.005  1      thermal emission
  1   42    2   41                 9397.5332         0.020  1      LIF
  1   42    2   41                 9397.5381         0.020  1      LIF
  1   42    2   43                 9357.6254         0.020  2      thermal emission
  1   42    2   43                 9357.9572         0.020  1      LIF
  1   42    2   43                 9357.9638         0.020  1      LIF
  1   42    2   43                 9357.9641         0.005  1      thermal emission
  1   43    0   42                 9763.1032         0.005  1      thermal emission
  1   43    0   42                 9763.1035         0.020  1      LIF
  1   43    0   44                 9720.5709         0.020  2      thermal emission
  1   43    0   44                 9720.8924         0.020  1      LIF
  1   43    1   42                 9576.0744         0.005  1      thermal emission
  1   43    1   42                 9576.4300         0.020  1      thermal emission
  1   43    1   42                 9576.4414         0.020  1      LIF
  1   43    1   44                 9534.7129         0.020  2      thermal emission
  1   43    1   44                 9535.0573         0.020  1      LIF
  1   43    1   44                 9535.0617         0.020  1      thermal emission
  1   43    2   42                 9397.0724         0.005  2      thermal emission
  1   43    2   42                 9397.4191         0.020  1      LIF
  1   43    2   44                 9356.6131         0.005  2      thermal emission
  1   43    2   44                 9356.9629         0.020  1      LIF
  1   44    0   43                 9762.1371         0.020  1      LIF
  1   44    0   43                 9762.1381         0.005  1      thermal emission
  1   44    0   45                 9718.6644         0.005  2      thermal emission
  1   44    0   45                 9718.9999         0.020  1      thermal emission
  1   44    0   45                 9719.0042         0.020  1      LIF
  1   44    1   43                 9575.4755         0.020  2      thermal emission
  1   44    1   43                 9575.8641         0.020  1      LIF
  1   44    1   43                 9575.8737         0.005  1      thermal emission
  1   44    1   45                 9533.2413         0.005  2      thermal emission
  1   44    1   45                 9533.5995         0.020  1      LIF
  1   44    2   43                 9396.9459         0.005  2      thermal emission
  1   44    2   43                 9397.3188         0.020  1      LIF
  1   44    2   45                 9355.6169         0.005  2      thermal emission
  1   44    2   45                 9355.9838         0.020  1      LIF
  1   45    0   44                 9760.7630         0.020  2      thermal emission
  1   45    0   44                 9761.1252         0.050  1      thermal emission
  1   45    0   44                 9761.1306         0.005  1      LIF
  1   45    0   46                 9717.0830         0.020  1      LIF
  1   45    1   44                 9574.9130         0.020  2      thermal emission
  1   45    1   44                 9575.2857         0.050  1      thermal emission
  1   45    1   44                 9575.2891         0.005  1      LIF
  1   45    1   46                 9531.7691         0.005  2      thermal emission
  1   45    1   46                 9532.1040         0.020  1      LIF
  1   45    1   46                 9532.1299         0.005  1      thermal emission
  1   45    2   44                 9396.8231         0.005  2      thermal emission
  1   45    2   44                 9397.1911         0.050  1      thermal emission
  1   45    2   44                 9397.2025         0.005  1      LIF
  1   45    2   46                 9354.6225         0.020  2      thermal emission
  1   45    2   46                 9354.9912         0.050  1      thermal emission
  1   45    2   46                 9354.9967         0.020  1      LIF
  1   46    0   45                 9759.7229         0.005  2      thermal emission
  1   46    0   45                 9760.0837         0.005  1      thermal emission
  1   46    0   47                 9714.7613         0.020  2      thermal emission
  1   46    0   47                 9715.1290         0.005  1      thermal emission
  1   46    1   45                 9574.3193         0.020  2      thermal emission
  1   46    1   45                 9574.6989         0.020  1      thermal emission
  1   46    1   47                 9530.2766         0.005  1      thermal emission
  1   46    1   47                 9530.6576         0.005  1      thermal emission
  1   46    2   45                 9396.6908         0.005  2      thermal emission
  1   46    2   47                 9353.6211         0.005  2      thermal emission
  1   46    2   47                 9353.9972         0.010  1      thermal emission
  1   47    0   46                 9759.0359         0.020  1      thermal emission
  1   47    0   48                 9712.7883         0.005  2      thermal emission
  1   47    0   48                 9713.1607         0.005  1      thermal emission
  1   47    1   46                 9573.6983         0.020  2      thermal emission
  1   47    1   48                 9528.7720         0.005  2      thermal emission
  1   47    1   48                 9529.1495         0.020  1      thermal emission
  1   47    2   48                 9352.6188         0.005  2      thermal emission
  1   48    0   47                 9757.9425         0.020  1      thermal emission
  1   48    0   49                 9710.7722         0.020  2      thermal emission
  1   48    0   49                 9711.1616         0.020  1      thermal emission
  1   48    1   47                 9573.0671         0.020  2      thermal emission
  1   48    1   49                 9527.2688         0.005  2      thermal emission
  1   48    1   49                 9527.2688         0.020  2      thermal emission
  1   48    1   49                 9527.6455         0.005  1      thermal emission
  1   48    2   47                 9396.4137         0.020  2      thermal emission
  1   48    2   49                 9351.6309         0.005  2      thermal emission
  1   48    2   49                 9352.0226         0.010  1      thermal emission
  1   49    0   48                 9756.4384         0.005  2      thermal emission
  1   49    0   48                 9756.8325         0.020  1      thermal emission
  1   49    0   50                 9708.7692         0.005  2      thermal emission
  1   49    1   48                 9572.8371         0.005  1      thermal emission
  1   49    1   50                 9525.7452         0.020  2      thermal emission
  1   49    1   50                 9526.1352         0.005  1      thermal emission
  1   49    2   50                 9350.6341         0.005  2      thermal emission
  1   49    2   50                 9351.0318         0.010  1      thermal emission
  1   50    0   49                 9755.2972         0.020  2      thermal emission
  1   50    0   49                 9755.6941         0.005  1      thermal emission
  1   50    0   51                 9706.7341         0.005  2      thermal emission
  1   50    0   51                 9707.1383         0.005  1      thermal emission
  1   50    1   49                 9571.7736         0.020  2      thermal emission
  1   50    1   51                 9524.2151         0.005  2      thermal emission
  1   50    1   51                 9524.6173         0.020  1      thermal emission
  1   50    2   51                 9349.6430         0.005  2      thermal emission
  1   50    2   51                 9350.0471         0.010  1      thermal emission
  1   51    0   50                 9754.1266         0.005  2      thermal emission
  1   51    0   50                 9754.5343         0.020  1      thermal emission
  1   51    0   52                 9704.6665         0.020  2      thermal emission
  1   51    0   52                 9705.0587         0.020  1      thermal emission
  1   51    1   50                 9571.1043         0.005  1      thermal emission
  1   51    1   50                 9571.5236         0.005  1      thermal emission
  1   51    1   52                 9522.6685         0.020  2      thermal emission
  1   51    2   52                 9349.0780         0.010  1      thermal emission
  1   52    1   51                 9570.4428         0.020  2      thermal emission
  1   52    1   53                 9521.1204         0.005  2      thermal emission
  1   52    1   53                 9521.5460         0.020  1      thermal emission
  1   52    2   53                 9347.6724         0.005  2      thermal emission
  1   52    2   53                 9348.1053         0.010  1      thermal emission
  1   53    0   52                 9752.1453         0.020  1      LIF
  1   53    0   54                 9700.4848         0.005  2      thermal emission
  1   53    0   54                 9700.8978         0.020  1      thermal emission
  1   53    0   54                 9700.8992         0.020  1      LIF
  1   53    1   52                 9569.7251         0.020  2      thermal emission
  1   53    1   52                 9570.1544         0.020  1      thermal emission
  1   53    1   52                 9570.1668         0.020  1      LIF
  1   53    1   54                 9520.0042         0.020  1      thermal emission
  1   53    1   54                 9520.0055         0.020  1      LIF
  1   53    2   52                 9396.1560         0.020  1      LIF
  1   53    2   54                 9346.7050         0.010  2      thermal emission
  1   53    2   54                 9347.1393         0.020  1      LIF
  1   54    0   53                 9750.4672         0.020  2      thermal emission
  1   54    0   55                 9698.3573         0.020  2      thermal emission
  1   54    1   53                 9569.0128         0.020  2      thermal emission
  1   54    1   55                 9518.4531         0.005  1      thermal emission
  1   54    2   53                 9395.5876         0.020  2      thermal emission
  1   54    2   55                 9345.7301         0.005  2      thermal emission
  1   55    0   54                 9749.2230         0.005  2      thermal emission
  1   55    0   54                 9749.6524         0.005  1      thermal emission
  1   55    0   56                 9696.2292         0.020  2      thermal emission
  1   55    0   56                 9696.6499         0.020  1      thermal emission
  1   55    1   54                 9568.3092         0.020  2      thermal emission
  1   55    1   54                 9568.7657         0.005  1      thermal emission
  1   55    1   56                 9516.4519         0.005  2      thermal emission
  1   55    2   56                 9344.7656         0.010  2      thermal emission
  1   55    2   56                 9345.2329         0.010  1      thermal emission
  1   56    0   55                 9747.9497         0.005  2      thermal emission
  1   56    0   55                 9748.3963         0.020  1      thermal emission
  1   56    1   55                 9568.0646         0.005  1      thermal emission
  1   56    1   57                 9514.8827         0.005  2      thermal emission
  1   56    1   57                 9515.3488         0.005  1      thermal emission
  1   56    2   57                 9343.8356         0.010  2      thermal emission
  1   56    2   57                 9344.3006         0.010  1      thermal emission
  1   57    0   58                 9691.9129         0.020  2      thermal emission
  1   57    1   56                 9566.8646         0.020  2      thermal emission
  1   57    1   58                 9513.3144         0.020  2      thermal emission
  1   57    2   56                 9395.2099         0.005  2      thermal emission
  1   57    2   58                 9342.8937         0.020  2      thermal emission
  1   58    0   57                 9745.3232         0.005  2      thermal emission
  1   58    1   57                 9566.1382         0.005  2      thermal emission
  1   58    1   57                 9566.6089         0.020  1      thermal emission
  1   58    1   59                 9511.7457         0.005  2      thermal emission
  1   58    1   59                 9512.1953         0.055  1      thermal emission
  1   58    2   59                 9341.9667         0.010  2      thermal emission
  1   59    0   60                 9687.9923         0.020  1      thermal emission
  1   59    1   58                 9565.4012         0.005  2      thermal emission
  1   59    1   58                 9565.8682         0.010  1      thermal emission
  1   59    1   60                 9510.1539         0.010  2      thermal emission
  1   59    1   60                 9510.6364         0.010  1      thermal emission
  1   59    2   60                 9341.0623         0.020  2      thermal emission
  1   59    2   60                 9341.5354         0.010  1      thermal emission
  1   60    0   59                 9742.6496         0.020  2      thermal emission
  1   60    0   61                 9685.3246         0.005  2      thermal emission
  1   60    0   61                 9685.7964         0.020  1      thermal emission
  1   60    1   59                 9564.6719         0.010  2      thermal emission
  1   60    1   59                 9565.1398         0.020  1      thermal emission
  1   60    1   61                 9508.6066         0.020  2      thermal emission
  1   60    1   61                 9509.0815         0.010  1      thermal emission
  1   60    2   61                 9340.1711         0.005  2      thermal emission
  1   60    2   61                 9340.6504         0.010  1      thermal emission
  1   61    0   62                 9683.6014         0.005  1      thermal emission
  1   61    1   60                 9563.9361         0.020  2      thermal emission
  1   61    1   62                 9507.0675         0.005  2      thermal emission
  1   61    1   62                 9507.5230         0.005  1      thermal emission
  1   61    2   62                 9339.3110         0.020  2      thermal emission
  1   62    0   63                 9681.3718         0.005  1      thermal emission
  1   62    1   61                 9563.6661         0.020  1      thermal emission
  1   62    1   61                 9563.6785         0.020  1      thermal emission
  1   62    1   63                 9505.4214         0.055  2      thermal emission
  1   62    1   63                 9505.9743         0.005  1      thermal emission
  1   62    2   63                 9338.3772         0.010  2      thermal emission
  1   62    2   63                 9338.9472         0.010  1      thermal emission
  1   63    1   62                 9562.3770         0.010  2      thermal emission
  1   63    1   62                 9562.9505         0.020  1      thermal emission
  1   63    1   64                 9503.8664         0.010  2      thermal emission
  1   63    1   64                 9504.4530         0.005  1      thermal emission
  1   64    0   63                 9737.7748         0.020  1      LIF
  1   64    0   65                 9677.0880         0.020  1      LIF
  1   64    1   63                 9562.3762         0.020  1      LIF
  1   64    1   65                 9502.3228         0.010  2      thermal emission
  1   64    1   65                 9503.0375         0.020  2      LIF
  1   64    2   63                 9395.3381         0.020  1      LIF
  1   64    2   65                 9336.7360         0.010  2      thermal emission
  1   64    2   65                 9337.4809         0.020  1      LIF
  1   65    0   64                 9735.9281         0.020  1      LIF
  1   65    0   64                 9735.9335         0.020  1      LIF
  1   65    0   66                 9674.4135         0.020  1      LIF
  1   65    0   66                 9674.4207         0.020  1      LIF
  1   65    1   64                 9561.2046         0.020  1      LIF
  1   65    1   64                 9561.2047         0.020  1      LIF
  1   65    1   66                 9500.7740         0.010  2      thermal emission
  1   65    1   66                 9501.0845         0.020  1      LIF
  1   65    1   66                 9501.0845         0.020  1      LIF
  1   65    2   64                 9394.8979         0.020  1      LIF
  1   65    2   64                 9394.9045         0.020  1      LIF
  1   65    2   66                 9336.2636         0.020  1      LIF
  1   65    2   66                 9336.2712         0.020  1      LIF
  1   65    2   66                 9336.2735         0.010  1      thermal emission
  1   66    1   67                 9499.2415         0.010  2      thermal emission
  1   66    1   67                 9499.6615         0.010  1      thermal emission
  1   67    1   68                 9497.7215         0.010  2      thermal emission
  1   67    1   68                 9498.1677         0.010  1      thermal emission
  1   67    2   68                 9334.8912         0.010  1      thermal emission
  1   68    0   67                 9731.7348         0.020  1      LIF
  1   68    0   69                 9667.7674         0.020  1      LIF
  1   68    1   67                 9559.1294         0.020  1      LIF
  1   68    1   69                 9496.2578         0.010  2      thermal emission
  1   68    1   69                 9496.6603         0.010  1      thermal emission
  1   68    1   69                 9496.6615         0.020  1      LIF
  1   68    2   67                 9395.0686         0.020  1      LIF
  1   68    2   69                 9334.1698         0.020  1      LIF
  1   69    1   68                 9558.5144         0.020  2      not in fit
  1   69    1   70                 9495.1652         0.010  1      thermal emission
  1   70    0   69                 9728.1384         0.020  2      LIF
  1   70    0   71                 9662.5752         0.020  2      LIF
  1   70    1   69                 9556.9968         0.020  2      LIF
  1   70    1   71                 9492.9825         0.020  2      LIF
  1   70    1   71                 9492.9853         0.010  2      thermal emission
  1   70    1   71                 9493.6629         0.010  1      thermal emission
  1   70    2   69                 9394.5205         0.020  2      LIF
  1   70    2   71                 9332.1506         0.020  2      LIF
  1   71    1   72                 9491.5603         0.010  2      thermal emission
  1   71    1   72                 9492.1866         0.010  1      thermal emission
  1   72    1   73                 9490.1128         0.010  2      thermal emission
  1   72    1   73                 9490.7404         0.010  1      thermal emission
  1   73    0   74                 9655.8120         0.020  2      not in fit
  1   73    1   74                 9488.6928         0.010  2      thermal emission
  1   73    1   74                 9489.2766         0.010  1      thermal emission
  1   74    1   73                 9554.8895         0.010  1      thermal emission
  1   74    1   75                 9487.2404         0.010  2      thermal emission
  1   74    1   75                 9487.8566         0.010  1      thermal emission
  1   75    1   76                 9485.8354         0.010  2      thermal emission
  1   75    1   76                 9486.4566         0.010  1      thermal emission
  1   76    1   77                 9484.4504         0.010  2      thermal emission
  1   76    1   77                 9485.0730         0.010  1      thermal emission
  1   77    1   78                 9483.0929         0.010  2      thermal emission
  1   77    1   78                 9483.7304         0.010  1      thermal emission
  1   78    1   77                 9551.6671         0.010  2      thermal emission
  1   78    1   79                 9481.7554         0.010  2      thermal emission
  1   78    1   79                 9482.4067         0.010  1      thermal emission
  1   79    1   78                 9551.0759         0.010  2      thermal emission
  1   79    1   78                 9551.7359         0.010  1      thermal emission
  1   79    1   80                 9480.4467         0.010  2      thermal emission
  1   79    1   80                 9481.1117         0.010  1      thermal emission
  1   80    0   79                 9713.9100         0.020  1      LIF
  1   80    0   81                 9640.6905         0.020  1      LIF
  1   80    1   79                 9550.5172         0.010  2      thermal emission
  1   80    1   79                 9551.1734         0.010  1      thermal emission
  1   80    1   79                 9551.1801         0.020  1      LIF
  1   80    1   81                 9479.1817         0.010  2      thermal emission
  1   80    1   81                 9479.8480         0.010  1      thermal emission
  1   80    1   81                 9479.8578         0.020  1      LIF
  1   80    2   79                 9397.6566         0.020  1      LIF
  1   80    2   81                 9328.3688         0.020  1      LIF
  1   81    1   80                 9549.9472         0.010  2      thermal emission
  1   81    1   80                 9550.6459         0.010  1      thermal emission
  1   81    1   82                 9477.9467         0.010  2      thermal emission
  1   81    1   82                 9478.6242         0.010  1      thermal emission
  1   82    0   81                 9710.3015         0.020  2      LIF
  1   82    0   83                 9635.6472         0.020  2      LIF
  1   82    1   81                 9549.4405         0.020  2      LIF
  1   82    1   81                 9550.1249         0.010  1      thermal emission
  1   82    1   83                 9476.7434         0.020  2      LIF
  1   82    1   83                 9476.7468         0.010  2      thermal emission
  1   82    1   83                 9477.4381         0.010  1      thermal emission
  1   82    2   81                 9397.9370         0.020  2      LIF
  1   82    2   83                 9327.3519         0.020  2      LIF
  1   83    0   82                 9708.8425         0.020  2      LIF
  1   83    0   84                 9633.4767         0.020  2      LIF
  1   83    1   82                 9548.9409         0.010  2      thermal emission
  1   83    1   82                 9548.9465         0.020  2      LIF
  1   83    1   84                 9475.5818         0.010  2      thermal emission
  1   83    1   84                 9475.5866         0.020  2      LIF
  1   83    1   84                 9476.3056         0.010  1      thermal emission
  1   83    2   82                 9398.4898         0.020  2      LIF
  1   83    2   84                 9327.2875         0.020  2      LIF
  1   84    0   83                 9707.3971         0.020  2      LIF
  1   84    0   83                 9707.4104         0.020  2      LIF
  1   84    0   83                 9708.2447         0.020  1      LIF
  1   84    0   83                 9708.2554         0.020  1      LIF
  1   84    0   85                 9631.3145         0.020  2      LIF
  1   84    0   85                 9631.3545         0.020  2      LIF
  1   84    0   85                 9632.1817         0.020  1      LIF
  1   84    0   85                 9632.1997         0.020  1      LIF
  1   84    1   83                 9548.4915         0.020  2      LIF
  1   84    1   83                 9548.5043         0.020  2      LIF
  1   84    1   83                 9549.3595         0.020  1      LIF
  1   84    1   83                 9549.3596         0.010  1      thermal emission
  1   84    1   83                 9549.3603         0.020  1      LIF
  1   84    1   85                 9474.4623         0.020  2      LIF
  1   84    1   85                 9474.4643         0.010  2      thermal emission
  1   84    1   85                 9474.4742         0.020  2      LIF
  1   84    1   85                 9475.3285         0.020  1      LIF
  1   84    1   85                 9475.3294         0.020  1      LIF
  1   84    1   85                 9475.3306         0.010  1      thermal emission
  1   84    2   83                 9399.9808         0.020  1      LIF
  1   84    2   83                 9399.9843         0.020  1      LIF
  1   84    2   85                 9328.1684         0.020  1      LIF
  1   84    2   85                 9328.1693         0.020  1      LIF
  1   85    0   84                 9706.5678         0.020  1      LIF
  1   85    0   86                 9629.8237         0.020  1      LIF
  1   85    1   84                 9548.6545         0.020  1      LIF
  1   85    1   84                 9548.6697         0.050  1      thermal emission
  1   85    1   84                 9548.6881         0.020  1      LIF
  1   85    1   86                 9473.3980         0.010  2      thermal emission
  1   85    1   86                 9474.0005         0.020  1      LIF
  1   85    1   86                 9474.0155         0.020  1      thermal emission
  1   85    1   86                 9474.0164         0.020  1      LIF
  1   85    2   84                 9400.4082         0.020  1      LIF
  1   85    2   86                 9327.9859         0.020  1      LIF
  1   86    0   85                 9704.5752         0.020  2      LIF
  1   86    0   85                 9705.2169         0.020  1      LIF
  1   86    0   87                 9627.1128         0.020  2      LIF
  1   86    0   87                 9627.7541         0.020  1      LIF
  1   86    1   85                 9547.6955         0.020  2      LIF
  1   86    1   85                 9548.3334         0.010  1      thermal emission
  1   86    1   85                 9548.3662         0.020  1      LIF
  1   86    1   87                 9472.3791         0.020  2      LIF
  1   86    1   87                 9472.3818         0.010  2      thermal emission
  1   86    1   87                 9473.0395         0.020  1      LIF
  1   86    1   87                 9473.0405         0.010  1      thermal emission
  1   86    2   85                 9401.2074         0.020  1      LIF
  1   86    2   87                 9328.1863         0.020  1      LIF
  1   87    0   86                 9703.1820         0.020  2      LIF
  1   87    0   86                 9703.1846         0.020  2      LIF
  1   87    0   88                 9625.0557         0.020  2      LIF
  1   87    0   88                 9625.0632         0.020  2      LIF
  1   87    1   86                 9547.3755         0.020  2      LIF
  1   87    1   86                 9547.3755         0.020  2      LIF
  1   87    1   88                 9471.4031         0.010  2      thermal emission
  1   87    1   88                 9471.4107         0.020  2      LIF
  1   87    1   88                 9471.4138         0.020  2      LIF
  1   87    1   88                 9472.0964         0.020  1      LIF
  1   87    1   88                 9472.0981         0.010  1      thermal emission
  1   88    0   87                 9702.5074         0.020  1      LIF
  1   88    0   89                 9623.7147         0.020  1      LIF
  1   88    1   87                 9547.1365         0.020  2      LIF
  1   88    1   87                 9547.7823         0.020  1      LIF
  1   88    1   87                 9547.7939         0.020  1      LIF
  1   88    1   87                 9547.8055         0.020  1      LIF
  1   88    1   89                 9470.5443         0.010  2      thermal emission
  1   88    1   89                 9470.5501         0.020  2      LIF
  1   88    1   89                 9470.5569         0.020  2      LIF
  1   88    1   89                 9471.2090         0.020  1      LIF
  1   88    1   89                 9471.2129         0.020  1      LIF
  1   88    1   89                 9471.2131         0.010  1      thermal emission
  1   88    1   89                 9471.2210         0.020  1      LIF
  1   88    2   87                 9402.9269         0.020  1      LIF
  1   88    2   89                 9328.7518         0.020  1      LIF
  1   88    3   87                 9267.7348         0.020  2      LIF
  1   88    3   87                 9268.4146         0.020  1      LIF
  1   88    3   89                 9196.1608         0.020  2      LIF
  1   88    3   89                 9196.8598         0.020  1      LIF
  1   89    0   88                 9701.2326         0.020  1      LIF
  1   89    0   90                 9621.7729         0.020  1      LIF
  1   89    1   88                 9547.6105         0.020  1      LIF
  1   89    1   90                 9470.4188         0.020  1      LIF
  1   89    1   90                 9470.4193         0.010  1      thermal emission
  1   89    2   88                 9403.9434         0.020  1      LIF
  1   89    2   90                 9329.2069         0.020  1      LIF
  1   89    3   88                 9270.7211         0.020  1      LIF
  1   89    3   90                 9198.6766         0.020  1      LIF
  1   90    0   89                 9699.0368         0.020  2      LIF
  1   90    0   89                 9700.1832         0.030  1      LIF
  1   90    0   91                 9618.8920         0.040  2      LIF
  1   90    0   91                 9620.0765         0.030  1      LIF
  1   90    1   89                 9546.4925         0.020  1      LIF
  1   90    1   89                 9547.6955         0.020  1      LIF
  1   90    1   91                 9468.7182         0.020  2      LIF
  1   90    1   91                 9469.8885         0.020  1      LIF
  1   91    0   90                 9697.7758         0.020  2      LIF
  1   91    0   90                 9697.9078         0.020  1      LIF
  1   91    0   92                 9617.0255         0.020  2      LIF
  1   91    0   92                 9617.1478         0.020  1      LIF
  1   91    1   90                 9546.3875         0.020  2      LIF
  1   91    1   90                 9546.5495         0.020  1      LIF
  1   91    1   92                 9468.0030         0.020  2      LIF
  1   91    1   92                 9468.1593         0.020  1      LIF
  1   91    3   90                 9274.6079         0.020  2      LIF
  1   91    3   92                 9201.6066         0.020  2      LIF
  1   92    0   91                 9696.5371         0.020  2      LIF
  1   92    0   91                 9696.9985         0.020  1      LIF
  1   92    0   93                 9615.1423         0.020  2      LIF
  1   92    0   93                 9615.6254         0.020  1      LIF
  1   92    1   91                 9546.3345         0.020  2      LIF
  1   92    1   91                 9546.3350         0.020  2      LIF
  1   92    1   91                 9546.8110         0.020  1      LIF
  1   92    1   93                 9467.3473         0.020  2      LIF
  1   92    1   93                 9467.3488         0.020  2      LIF
  1   92    1   93                 9467.8277         0.020  1      LIF
  1   92    3   91                 9277.2047         0.020  2      LIF
  1   92    3   93                 9203.7595         0.020  2      LIF
  1   93    0   92                 9695.3571         0.020  2      LIF
  1   93    0   92                 9695.8559         0.020  1      LIF
  1   93    0   94                 9613.3476         0.020  2      LIF
  1   93    0   94                 9613.8384         0.020  1      LIF
  1   93    1   92                 9546.3345         0.020  2      LIF
  1   93    1   92                 9546.8425         0.020  1      LIF
  1   93    1   94                 9466.7943         0.020  2      LIF
  1   93    1   94                 9467.3144         0.020  1      LIF
  1   93    3   92                 9279.9520         0.020  2      LIF
  1   93    3   94                 9206.0675         0.020  2      LIF
  1   94    1   93                 9546.4925         0.020  2      LIF
  1   94    1   95                 9466.3947         0.020  2      LIF
  1   94    1   95                 9466.8032         0.020  1      LIF
  1   95    0   94                 9693.5602         0.020  1      LIF
  1   95    0   96                 9610.3266         0.020  1      LIF
  1   95    1   94                 9547.0205         0.020  1      LIF
  1   95    1   96                 9466.3713         0.020  1      LIF
  1   95    3   94                 9286.3479         0.020  1      LIF
  1   95    3   96                 9211.6600         0.020  1      LIF
  1   96    1   97                 9466.0054         0.020  1      LIF
  1   97    0   96                 9691.3986         0.020  1      LIF
  1   97    0   98                 9607.0046         0.020  1      LIF
  1   97    1   96                 9546.4925         0.020  2      LIF
  1   97    1   96                 9547.4295         0.020  1      LIF
  1   97    1   98                 9464.7700         0.020  2      LIF
  1   97    1   98                 9465.7390         0.020  1      LIF
  1   98    0   97                 9689.4850         0.020  2      LIF
  1   98    0   97                 9690.3899         0.020  1      LIF
  1   98    0   99                 9604.5148         0.020  2      LIF
  1   98    0   99                 9605.4143         0.020  1      LIF
  1   98    1   97                 9546.8425         0.020  2      LIF
  1   98    1   97                 9547.7645         0.020  1      LIF
  1   98    1   99                 9464.6321         0.020  2      LIF
  1   98    1   99                 9465.5493         0.020  1      LIF
  1  100    0  101                 9601.5770         0.020  2      LIF
  1  100    0  101                 9602.4514         0.020  1      LIF
  1  100    0   99                 9687.6474         0.020  2      LIF
  1  100    0   99                 9688.5264         0.020  1      LIF
  1  100    1  101                 9464.5600         0.020  2      LIF
  1  100    1  101                 9464.5667         0.020  2      LIF
  1  100    1  101                 9465.4687         0.020  1      LIF
  1  100    1   99                 9547.7530         0.020  2      LIF
  1  100    1   99                 9547.7645         0.020  2      LIF
  1  100    1   99                 9548.6545         0.020  1      LIF
  1  101    1  100                 9549.2435         0.020  1      LIF
  1  101    1  102                 9464.6788         0.020  2      LIF
  1  101    1  102                 9465.5925         0.020  1      LIF
  1  102    1  101                 9549.0075         0.020  2      LIF
  1  102    1  103                 9464.9101         0.020  2      LIF
  1  103    1  102                 9549.7758         0.020  2      LIF
  1  103    1  102                 9549.8145         0.020  2      LIF
  1  103    1  104                 9465.2472         0.020  2      LIF
  1  104    1  105                 9465.7212         0.020  2      LIF
  1  107    1  108                 9468.8064         0.020  1      not in fit
  1  110    1  109                 9560.2356         0.020  1      LIF
  1  110    1  111                 9473.2115         0.020  1      LIF
  1  111    1  110                 9560.3206         0.020  2      LIF
  1  111    1  112                 9473.0395         0.020  2      LIF
  1  111    2  110                 9452.0190         0.020  2      LIF
  1  111    2  112                 9369.3546         0.020  2      LIF
  1  113    1  114                 9477.0588         0.020  2      not in fit
  1  117    1  116                 9576.2479         0.020  1      LIF
  1  117    1  118                 9488.0815         0.020  1      LIF
  1  118    1  117                 9579.6346         0.020  1      LIF
  1  118    1  119                 9491.4775         0.020  1      LIF
  1  118    2  117                 9489.6501         0.020  1      LIF
  1  118    2  119                 9408.2736         0.020  1      LIF
  2    9    2   10                 9586.5144         0.020  1      not in fit
  2    9    3    8                 9415.4576         0.020  1      not in fit
  2   10    2   11                 9585.7712         0.020  2      not in fit
  2   11    3   10                 9416.0988         0.020  2      thermal emission
  2   11    3   10                 9416.2151         0.020  1      thermal emission
  2   12    0   11                 9978.3206         0.020  2      LIF
  2   12    0   13                 9965.9286         0.020  2      LIF
  2   12    1   11                 9783.6574         0.020  2      LIF
  2   12    1   13                 9771.4967         0.020  2      LIF
  2   12    2   11                 9596.2879         0.020  2      LIF
  2   12    2   13                 9584.3785         0.020  2      LIF
  2   12    3   11                 9416.4530         0.020  2      thermal emission
  2   12    3   11                 9416.4539         0.020  2      LIF
  2   12    3   11                 9416.5739         0.020  1      thermal emission
  2   12    3   13                 9404.7887         0.020  2      LIF
  2   13    0   14                 9965.0330         0.020  1      not in fit
  2   13    3   12                 9416.8005         0.020  2      LIF
  2   13    3   12                 9416.9182         0.020  1      not in fit
  2   13    3   14                 9404.2027         0.020  2      LIF
  2   14    3   13                 9417.1292         0.020  2      thermal emission
  2   14    3   13                 9417.2619         0.020  1      thermal emission
  2   15    3   14                 9417.4748         0.020  2      thermal emission
  2   15    3   14                 9417.5918         0.020  1      thermal emission
  2   16    3   15                 9417.7811         0.020  2      thermal emission
  2   16    3   15                 9417.9348         0.020  1      thermal emission
  2   16    3   17                 9402.3900         0.020  2      thermal emission
  2   16    3   17                 9402.5456         0.020  1      thermal emission
  2   17    1   16                 9783.8937         0.020  2      LIF
  2   17    1   18                 9766.9054         0.020  2      LIF
  2   17    2   16                 9597.2221         0.020  2      LIF
  2   17    2   18                 9580.5515         0.020  2      LIF
  2   17    3   16                 9418.0905         0.020  2      LIF
  2   17    3   16                 9418.2470         0.020  1      thermal emission
  2   17    3   18                 9401.7890         0.020  2      LIF
  2   17    3   18                 9401.8003         0.020  2      thermal emission
  2   17    3   18                 9401.9380         0.020  1      thermal emission
  2   18    3   17                 9418.3955         0.020  2      thermal emission
  2   18    3   17                 9418.5505         0.020  1      thermal emission
  2   18    3   19                 9401.1831         0.020  2      thermal emission
  2   18    3   19                 9401.3257         0.020  1      thermal emission
  2   19    3   18                 9418.6940         0.020  2      thermal emission
  2   19    3   18                 9418.8453         0.020  1      thermal emission
  2   19    3   20                 9400.5481         0.020  2      thermal emission
  2   19    3   20                 9400.7163         0.020  1      thermal emission
  2   20    3   19                 9418.9778         0.020  2      thermal emission
  2   20    3   19                 9419.1554         0.020  1      thermal emission
  2   20    3   21                 9399.9167         0.020  2      thermal emission
  2   20    3   21                 9400.0735         0.020  1      thermal emission
  2   21    3   20                 9419.2644         0.020  2      thermal emission
  2   21    3   20                 9419.4420         0.020  1      thermal emission
  2   21    3   22                 9399.2763         0.020  2      thermal emission
  2   21    3   22                 9399.4618         0.020  1      thermal emission
  2   22    3   21                 9419.5313         0.020  2      thermal emission
  2   22    3   23                 9398.6503         0.020  2      thermal emission
  2   22    3   23                 9398.8274         0.020  1      thermal emission
  2   24    1   25                 9759.3435         0.020  2      thermal emission
  2   27    0   28                 9947.4101         0.020  1      not in fit
  2   27    1   26                 9782.2834         0.020  2      thermal emission
  2   28    1   27                 9781.9714         0.020  2      thermal emission
  2   28    1   27                 9782.1881         0.020  1      thermal emission
  2   29    1   28                 9781.6309         0.020  2      thermal emission
  2   29    1   28                 9781.8626         0.020  1      thermal emission
  2   29    3   30                 9394.0508         0.020  2      thermal emission
  2   29    3   30                 9394.2848         0.020  1      thermal emission
  2   30    1   29                 9781.2618         0.020  2      thermal emission
  2   30    1   29                 9781.5161         0.020  1      thermal emission
  2   30    3   31                 9393.3878         0.020  2      thermal emission
  2   30    3   31                 9393.6338         0.020  1      thermal emission
  2   31    1   30                 9780.8666         0.020  2      thermal emission
  2   31    1   30                 9781.1268         0.020  1      thermal emission
  2   31    3   32                 9392.7263         0.020  2      thermal emission
  2   31    3   32                 9392.9746         0.020  1      thermal emission
  2   32    1   31                 9780.4676         0.020  2      thermal emission
  2   32    1   31                 9780.7279         0.020  1      thermal emission
  2   32    2   31                 9597.3553         0.020  2      thermal emission
  2   32    3   33                 9392.0430         0.020  2      thermal emission
  2   32    3   33                 9392.3183         0.020  1      thermal emission
  2   33    1   32                 9780.0319         0.020  2      thermal emission
  2   33    1   32                 9780.3094         0.020  1      thermal emission
  2   33    2   32                 9597.2378         0.020  2      thermal emission
  2   33    3   32                 9422.2129         0.025  2      thermal emission
  2   33    3   34                 9391.3853         0.020  2      thermal emission
  2   33    3   34                 9391.6478         0.020  1      thermal emission
  2   34    1   33                 9779.5781         0.020  2      thermal emission
  2   34    1   33                 9779.8488         0.020  1      thermal emission
  2   34    2   33                 9597.0978         0.020  1      thermal emission
  2   34    2   33                 9597.3553         0.020  1      thermal emission
  2   34    3   35                 9390.7253         0.020  2      thermal emission
  2   34    3   35                 9391.0065         0.020  1      thermal emission
  2   35    1   34                 9779.0996         0.030  2      thermal emission
  2   35    1   34                 9779.3763         0.020  1      thermal emission
  2   35    2   34                 9596.9478         0.020  1      thermal emission
  2   35    2   34                 9597.2378         0.020  1      thermal emission
  2   35    3   36                 9390.0585         0.020  2      thermal emission
  2   35    3   36                 9390.3503         0.020  1      thermal emission
  2   36    1   35                 9778.5844         0.020  2      thermal emission
  2   36    1   35                 9778.8881         0.020  1      thermal emission
  2   36    2   35                 9596.7941         0.020  2      thermal emission
  2   36    2   35                 9597.0978         0.020  2      thermal emission
  2   36    3   37                 9389.3843         0.030  2      thermal emission
  2   36    3   37                 9389.6888         0.020  1      thermal emission
  2   37    1   36                 9778.0443         0.020  2      thermal emission
  2   37    1   36                 9778.3676         0.030  1      thermal emission
  2   37    2   36                 9596.6141         0.020  1      thermal emission
  2   37    2   36                 9596.9478         0.020  2      thermal emission
  2   37    3   38                 9388.7431         0.020  2      thermal emission
  2   37    3   38                 9389.0363         0.020  1      thermal emission
  2   38    2   37                 9596.7941         0.020  1      thermal emission
  2   38    3   39                 9388.0831         0.020  2      thermal emission
  2   38    3   39                 9388.4041         0.020  1      thermal emission
  2   39    2   38                 9596.2728         0.020  2      thermal emission
  2   39    2   38                 9596.6141         0.020  2      thermal emission
  2   39    3   40                 9387.4350         0.020  2      thermal emission
  2   39    3   40                 9387.7606         0.020  1      thermal emission
  2   40    2   39                 9596.0765         0.020  2      thermal emission
  2   40    3   41                 9386.7946         0.020  2      thermal emission
  2   40    3   41                 9387.1268         0.030  1      thermal emission
  2   41    2   40                 9595.8778         0.020  2      thermal emission
  2   41    2   40                 9596.2228         0.020  1      thermal emission
  2   41    3   42                 9386.1571         0.020  2      thermal emission
  2   41    3   42                 9386.5014         0.020  1      thermal emission
  2   42    2   41                 9595.6603         0.020  2      thermal emission
  2   42    2   41                 9596.0115         0.020  1      thermal emission
  2   42    3   43                 9385.5212         0.020  2      thermal emission
  2   42    3   43                 9385.8692         0.030  1      thermal emission
  2   43    2   42                 9595.7941         0.020  1      thermal emission
  2   43    3   44                 9384.9047         0.020  2      thermal emission
  2   43    3   44                 9385.2699         0.020  1      thermal emission
  2   44    1   43                 9774.1060         0.020  1      thermal emission
  2   44    2   43                 9595.1945         0.020  2      thermal emission
  2   44    2   43                 9595.5691         0.020  1      thermal emission
  2   44    2   45                 9553.8705         0.020  2      thermal emission
  2   44    3   45                 9384.2851         0.020  2      thermal emission
  2   44    3   45                 9384.6586         0.020  1      thermal emission
  2   45    0   44                 9959.2561         0.020  1      LIF
  2   45    0   46                 9915.1941         0.050  1      thermal emission
  2   45    0   46                 9915.2029         0.020  1      LIF
  2   45    1   44                 9773.4283         0.005  1      LIF
  2   45    1   44                 9773.4361         0.050  1      thermal emission
  2   45    1   46                 9730.2708         0.005  1      LIF
  2   45    1   46                 9730.2753         0.050  1      thermal emission
  2   45    2   44                 9594.9564         0.020  2      thermal emission
  2   45    2   44                 9595.3229         0.050  1      thermal emission
  2   45    2   44                 9595.3348         0.005  1      LIF
  2   45    2   46                 9552.7650         0.020  2      thermal emission
  2   45    2   46                 9553.1172         0.005  1      LIF
  2   45    2   46                 9553.1367         0.050  1      thermal emission
  2   45    3   44                 9425.2731         0.005  1      LIF
  2   45    3   44                 9425.2779         0.050  1      thermal emission
  2   45    3   46                 9383.6814         0.020  2      thermal emission
  2   45    3   46                 9384.0673         0.005  1      LIF
  2   45    3   46                 9384.0716         0.050  1      thermal emission
  2   46    0   45                 9958.1305         0.020  1      LIF
  2   46    0   45                 9958.1416         0.050  1      thermal emission
  2   46    0   47                 9913.1724         0.020  1      LIF
  2   46    0   47                 9913.1737         0.050  1      thermal emission
  2   46    1   45                 9772.7265         0.005  1      LIF
  2   46    1   45                 9772.7277         0.050  1      thermal emission
  2   46    1   47                 9728.6863         0.005  1      LIF
  2   46    1   47                 9728.6884         0.050  1      thermal emission
  2   46    2   45                 9595.1085         0.005  1      LIF
  2   46    2   45                 9595.1098         0.050  1      thermal emission
  2   46    2   47                 9552.0175         0.020  1      LIF
  2   46    3   45                 9425.1311         0.020  2      thermal emission
  2   46    3   45                 9425.5370         0.050  1      thermal emission
  2   46    3   45                 9425.5390         0.005  1      LIF
  2   46    3   47                 9383.0987         0.020  2      thermal emission
  2   46    3   47                 9383.4888         0.050  1      thermal emission
  2   46    3   47                 9383.4914         0.005  1      LIF
  2   47    2   46                 9594.8745         0.020  1      thermal emission
  2   47    3   48                 9382.9134         0.020  1      thermal emission
  2   48    0   47                 9955.3523         0.020  2      LIF
  2   48    0   47                 9955.7820         0.020  1      LIF
  2   48    0   49                 9908.5843         0.020  2      LIF
  2   48    0   49                 9908.9990         0.020  1      LIF
  2   48    1   47                 9770.8664         0.020  2      LIF
  2   48    1   49                 9725.0621         0.020  2      LIF
  2   48    2   47                 9594.2073         0.020  2      LIF
  2   48    2   47                 9594.2109         0.020  2      thermal emission
  2   48    2   47                 9594.6446         0.020  1      LIF
  2   48    2   49                 9549.4405         0.020  2      LIF
  2   48    2   49                 9549.8410         0.020  1      LIF
  2   48    3   47                 9425.6533         0.020  2      LIF
  2   48    3   47                 9426.0983         0.020  1      LIF
  2   48    3   49                 9381.9483         0.020  2      LIF
  2   48    3   49                 9382.3794         0.020  1      LIF
  2   49    1   48                 9770.1113         0.020  2      thermal emission
  2   49    2   48                 9593.9418         0.020  2      thermal emission
  2   49    3   50                 9381.3834         0.020  2      thermal emission
  2   50    1   49                 9769.3297         0.020  2      thermal emission
  2   50    1   49                 9769.5452         0.020  1      LIF
  2   50    1   51                 9721.9955         0.020  1      LIF
  2   50    2   49                 9593.6927         0.050  2      thermal emission
  2   50    2   49                 9593.9289         0.020  1      LIF
  2   50    2   51                 9547.4295         0.020  1      LIF
  2   51    0   50                 9951.9191         0.020  1      LIF
  2   51    0   52                 9902.4642         0.020  1      LIF
  2   51    1   50                 9768.9168         0.020  1      LIF
  2   51    1   52                 9720.4831         0.020  1      LIF
  2   51    2   50                 9593.8138         0.020  1      LIF
  2   51    2   50                 9593.8237         0.020  1      thermal emission
  2   51    2   52                 9546.0935         0.020  2      not in fit
  2   51    2   52                 9546.4925         0.020  2      LIF
  2   51    3   50                 9426.8988         0.020  1      LIF
  2   51    3   52                 9380.7208         0.020  1      LIF
  2   52    2   51                 9593.5877         0.020  1      LIF
  2   52    2   53                 9545.0109         0.020  2      thermal emission
  2   52    3   51                 9427.2476         0.020  1      thermal emission
  2   53    2   52                 9593.3506         0.020  1      LIF
  2   53    3   52                 9427.5919         0.020  1      LIF
  2   53    3   54                 9379.8009         0.020  1      LIF
  2   54    1   53                 9766.5596         0.020  1      LIF
  2   54    1   55                 9715.5437         0.020  1      LIF
  2   54    2   53                 9593.1134         0.020  1      LIF
  2   54    2   55                 9543.2605         0.020  1      thermal emission
  2   54    3   53                 9427.9657         0.020  1      LIF
  2   54    3   55                 9379.3605         0.020  1      LIF
  2   55    0   54                 9946.0539         0.030  2      LIF
  2   55    0   54                 9946.6639         0.020  1      LIF
  2   55    0   56                 9893.0616         0.030  2      LIF
  2   55    0   56                 9893.6581         0.020  1      LIF
  2   55    1   54                 9765.1478         0.020  2      LIF
  2   55    1   54                 9765.7642         0.020  1      LIF
  2   55    1   56                 9713.2867         0.020  2      LIF
  2   55    1   56                 9713.8936         0.020  1      LIF
  2   55    2   54                 9592.2774         0.020  2      LIF
  2   55    2   54                 9592.9009         0.020  1      LIF
  2   55    2   56                 9541.6083         0.020  2      thermal emission
  2   55    2   56                 9541.6085         0.020  2      LIF
  2   55    2   56                 9542.2235         0.020  1      LIF
  2   55    2   56                 9542.2270         0.020  1      thermal emission
  2   55    3   54                 9427.7308         0.020  2      LIF
  2   55    3   54                 9428.3631         0.020  1      LIF
  2   55    3   56                 9378.3341         0.020  2      LIF
  2   55    3   56                 9378.9602         0.020  1      LIF
  2   56    0   55                 9945.3349         0.020  1      LIF
  2   56    0   55                 9945.3376         0.020  1      LIF
  2   56    0   57                 9891.4572         0.020  1      LIF
  2   56    0   57                 9891.4608         0.020  1      LIF
  2   56    1   55                 9764.9979         0.020  1      LIF
  2   56    1   55                 9765.0006         0.020  1      LIF
  2   56    1   55                 9765.0011         0.020  1      LIF
  2   56    1   57                 9712.2782         0.020  1      LIF
  2   56    1   57                 9712.2815         0.020  1      LIF
  2   56    1   57                 9712.2815         0.020  1      LIF
  2   56    2   55                 9592.0672         0.020  2      not in fit
  2   56    2   55                 9592.7302         0.020  1      LIF
  2   56    2   55                 9592.7307         0.020  1      LIF
  2   56    2   57                 9541.2345         0.020  1      LIF
  2   56    2   57                 9541.2385         0.020  1      LIF
  2   56    3   55                 9428.8212         0.020  1      LIF
  2   56    3   55                 9428.8213         0.020  1      LIF
  2   56    3   55                 9428.8245         0.030  1      LIF
  2   56    3   57                 9378.6268         0.020  1      LIF
  2   56    3   57                 9378.6268         0.030  1      LIF
  2   56    3   57                 9378.6269         0.020  1      LIF
  2   56    4   55                 9273.5585         0.020  1      LIF
  2   56    4   57                 9224.7546         0.020  1      LIF
  2   57    1   56                 9764.3943         0.020  1      LIF
  2   57    1   58                 9710.8395         0.020  1      LIF
  2   57    2   56                 9591.8318         0.020  2      thermal emission
  2   57    3   56                 9429.4781         0.020  1      LIF
  2   57    3   58                 9378.4875         0.020  1      LIF
  2   58    0   57                 9940.7845         0.020  1      LIF
  2   58    0   59                 9885.1772         0.020  1      LIF
  2   58    1   57                 9761.6106         0.020  1      LIF
  2   58    1   59                 9707.2051         0.020  1      LIF
  2   58    2   57                 9590.5603         0.020  1      LIF
  2   58    2   59                 9537.4645         0.020  2      LIF
  2   58    3   57                 9427.9535         0.020  1      LIF
  2   58    3   59                 9376.1930         0.020  1      LIF
  2   59    0   58                 9940.3201         0.020  1      LIF
  2   59    0   58                 9940.4173         0.020  2      LIF
  2   59    0   60                 9883.8593         0.020  1      LIF
  2   59    0   60                 9883.9592         0.020  2      LIF
  2   59    1   58                 9761.7527         0.020  1      LIF
  2   59    1   58                 9761.8211         0.020  2      LIF
  2   59    1   58                 9761.8242         0.020  2      LIF
  2   59    1   60                 9706.5152         0.020  1      LIF
  2   59    1   60                 9706.5870         0.020  2      LIF
  2   59    1   60                 9706.5942         0.020  2      LIF
  2   59    2   58                 9591.3281         0.020  1      LIF
  2   59    2   58                 9591.4035         0.020  2      LIF
  2   59    2   58                 9591.4045         0.020  2      LIF
  2   59    2   60                 9537.4195         0.020  1      LIF
  2   59    2   60                 9537.4645         0.020  1      LIF
  2   59    2   60                 9537.4645         0.020  2      LIF
  2   59    3   58                 9429.3955         0.020  1      LIF
  2   59    3   58                 9429.4529         0.020  2      LIF
  2   59    3   58                 9429.4607         0.020  2      LIF
  2   59    3   60                 9376.8562         0.020  1      LIF
  2   59    3   60                 9376.9185         0.030  2      LIF
  2   59    3   60                 9376.9225         0.020  2      LIF
  2   60    0   59                 9938.9900         0.020  2      LIF
  2   60    0   59                 9939.0132         0.020  1      LIF
  2   60    0   61                 9881.6686         0.020  2      LIF
  2   60    0   61                 9881.6924         0.020  1      LIF
  2   60    1   59                 9761.0037         0.020  2      LIF
  2   60    1   59                 9761.0336         0.020  1      LIF
  2   60    1   59                 9761.0428         0.020  1      LIF
  2   60    1   61                 9704.9462         0.020  2      LIF
  2   60    1   61                 9704.9810         0.020  1      LIF
  2   60    1   61                 9704.9853         0.020  1      LIF
  2   60    2   59                 9591.2258         0.020  2      LIF
  2   60    2   59                 9591.2806         0.020  1      LIF
  2   60    2   61                 9536.4945         0.020  2      LIF
  2   60    2   61                 9536.5515         0.020  1      LIF
  2   60    3   59                 9429.9596         0.020  2      LIF
  2   60    3   59                 9430.0246         0.020  1      LIF
  2   60    3   61                 9376.6634         0.020  2      LIF
  2   60    3   61                 9376.7253         0.020  1      LIF
  2   60    4   59                 9277.5148         0.020  2      LIF
  2   60    4   59                 9277.5894         0.020  1      LIF
  2   60    4   61                 9225.7279         0.020  2      LIF
  2   60    4   61                 9225.7988         0.020  1      LIF
  2   61    0   60                 9937.5696         0.020  1      LIF
  2   61    0   62                 9879.4021         0.020  1      LIF
  2   61    1   60                 9760.2247         0.020  1      LIF
  2   61    1   62                 9703.3429         0.020  1      LIF
  2   61    2   60                 9591.1178         0.020  1      LIF
  2   61    2   62                 9535.6055         0.020  1      LIF
  2   61    3   60                 9430.5681         0.020  1      LIF
  2   61    3   62                 9376.5057         0.020  1      LIF
  2   61    4   60                 9278.8789         0.030  1      LIF
  2   61    4   62                 9226.3582         0.030  1      LIF
  2   62    1   61                 9759.3563         0.030  1      LIF
  2   62    1   63                 9701.6653         0.030  1      LIF
  2   62    2   61                 9590.9349         0.020  1      LIF
  2   62    2   61                 9590.9367         0.030  1      LIF
  2   62    2   63                 9534.6316         0.030  1      LIF
  2   62    3   61                 9431.1073         0.030  1      LIF
  2   62    3   63                 9376.2792         0.030  1      LIF
  2   63    0   62                 9934.5536         0.020  1      LIF
  2   63    0   62                 9934.5566         0.020  1      LIF
  2   63    0   64                 9874.6956         0.020  1      LIF
  2   63    0   64                 9874.6969         0.020  1      LIF
  2   63    1   62                 9758.4895         0.020  1      LIF
  2   63    1   62                 9758.4920         0.020  1      LIF
  2   63    1   64                 9699.9813         0.020  1      LIF
  2   63    1   64                 9699.9828         0.020  1      LIF
  2   63    2   62                 9590.7524         0.020  1      LIF
  2   63    2   62                 9590.7540         0.020  1      LIF
  2   63    2   64                 9533.6615         0.020  1      LIF
  2   63    2   64                 9533.6615         0.020  1      LIF
  2   63    3   62                 9431.6557         0.020  1      LIF
  2   63    3   62                 9431.6562         0.020  1      LIF
  2   63    3   64                 9376.0868         0.020  1      LIF
  2   63    3   64                 9376.0875         0.020  1      LIF
  2   63    4   62                 9281.5140         0.020  1      LIF
  2   63    4   64                 9227.5612         0.020  1      LIF
  2   64    1   63                 9757.5993         0.020  1      LIF
  2   64    1   65                 9698.2850         0.020  1      LIF
  2   64    2   63                 9590.5577         0.020  1      LIF
  2   65    0   64                 9930.7596         0.020  2      LIF
  2   65    0   66                 9869.2528         0.020  2      LIF
  2   65    1   64                 9756.0321         0.020  2      LIF
  2   65    1   64                 9756.0413         0.020  2      LIF
  2   65    1   66                 9695.9222         0.020  2      LIF
  2   65    1   66                 9695.9249         0.020  2      LIF
  2   65    2   64                 9589.7050         0.020  2      LIF
  2   65    2   64                 9589.7056         0.020  2      LIF
  2   65    2   64                 9590.3965         0.020  1      LIF
  2   65    2   66                 9531.0775         0.020  2      LIF
  2   65    2   66                 9531.0795         0.020  2      LIF
  2   65    3   64                 9432.1125         0.020  2      LIF
  2   65    3   64                 9432.1174         0.020  2      LIF
  2   65    3   66                 9375.0688         0.020  2      LIF
  2   65    3   66                 9375.0720         0.020  2      LIF
  2   66    0   65                 9929.2193         0.020  2      LIF
  2   66    0   65                 9929.8465         0.020  1      LIF
  2   66    0   67                 9866.8944         0.020  2      LIF
  2   66    0   67                 9867.5104         0.020  1      LIF
  2   66    1   65                 9755.1798         0.020  2      LIF
  2   66    1   65                 9755.8205         0.020  1      LIF
  2   66    1   65                 9755.8320         0.020  1      LIF
  2   66    1   67                 9694.2772         0.020  2      LIF
  2   66    1   67                 9694.9091         0.020  1      LIF
  2   66    1   67                 9694.9120         0.020  1      LIF
  2   66    2   65                 9589.5926         0.020  2      LIF
  2   66    2   65                 9590.2419         0.020  1      LIF
  2   66    2   67                 9530.2035         0.020  2      LIF
  2   66    2   67                 9530.8406         0.020  1      thermal emission
  2   66    2   67                 9530.8435         0.020  1      LIF
  2   66    3   65                 9432.7821         0.020  2      LIF
  2   66    3   65                 9433.4446         0.020  1      LIF
  2   66    3   67                 9375.0054         0.020  2      LIF
  2   66    3   67                 9375.6680         0.020  1      LIF
  2   67    1   66                 9754.9251         0.020  1      LIF
  2   67    1   68                 9693.2230         0.020  1      LIF
  2   67    2   66                 9589.4610         0.020  2      thermal emission
  2   68    0   67                 9926.0381         0.020  2      LIF
  2   68    0   67                 9926.0387         0.020  2      LIF
  2   68    0   67                 9926.6310         0.020  1      LIF
  2   68    0   69                 9862.0740         0.020  2      LIF
  2   68    0   69                 9862.0758         0.020  2      LIF
  2   68    0   69                 9862.6682         0.020  1      LIF
  2   68    1   67                 9753.4183         0.020  2      LIF
  2   68    1   67                 9753.4198         0.020  2      LIF
  2   68    1   67                 9754.0290         0.020  1      LIF
  2   68    1   69                 9690.9460         0.020  2      LIF
  2   68    1   69                 9690.9493         0.020  2      LIF
  2   68    1   69                 9691.5535         0.020  1      LIF
  2   68    2   67                 9589.3469         0.020  2      LIF
  2   68    2   67                 9589.3490         0.020  2      LIF
  2   68    2   67                 9589.9708         0.020  1      LIF
  2   68    2   69                 9528.4495         0.020  2      LIF
  2   68    2   69                 9528.4515         0.020  2      LIF
  2   68    2   69                 9529.0685         0.020  1      LIF
  2   68    2   69                 9529.0714         0.020  1      thermal emission
  2   68    3   67                 9434.1497         0.020  2      LIF
  2   68    3   67                 9434.1530         0.020  2      LIF
  2   68    3   67                 9434.7907         0.020  1      LIF
  2   68    3   69                 9374.9441         0.020  2      LIF
  2   68    3   69                 9374.9480         0.020  2      LIF
  2   68    3   69                 9375.5838         0.020  1      LIF
  2   68    4   67                 9288.1761         0.020  2      LIF
  2   68    4   67                 9288.8253         0.020  1      LIF
  2   68    4   69                 9230.7709         0.020  2      LIF
  2   68    4   69                 9231.4218         0.020  1      LIF
  2   69    0   68                 9924.4101         0.020  2      LIF
  2   69    0   68                 9925.0038         0.020  1      LIF
  2   69    0   70                 9859.6431         0.020  2      LIF
  2   69    0   70                 9860.2351         0.020  1      LIF
  2   69    1   68                 9752.5271         0.020  2      LIF
  2   69    1   68                 9753.1330         0.020  1      LIF
  2   69    1   68                 9753.1365         0.020  1      LIF
  2   69    1   70                 9689.2794         0.020  2      LIF
  2   69    1   70                 9689.8845         0.020  1      LIF
  2   69    1   70                 9689.8867         0.020  1      LIF
  2   69    2   68                 9589.2398         0.020  2      LIF
  2   69    2   68                 9589.8603         0.020  1      LIF
  2   69    2   70                 9527.6095         0.020  2      LIF
  2   69    2   70                 9528.2225         0.020  1      LIF
  2   69    3   68                 9434.8798         0.020  2      LIF
  2   69    3   68                 9435.5161         0.020  1      LIF
  2   69    3   70                 9374.9636         0.020  2      LIF
  2   69    3   70                 9375.5996         0.020  1      LIF
  2   69    4   68                 9289.7939         0.020  2      LIF
  2   69    4   68                 9290.4413         0.020  1      LIF
  2   69    4   70                 9231.7208         0.020  2      LIF
  2   69    4   70                 9232.3718         0.020  1      LIF
  2   70    0   69                 9922.7760         0.020  2      LIF
  2   70    0   69                 9923.3669         0.020  1      LIF
  2   70    0   71                 9857.2092         0.020  2      LIF
  2   70    0   71                 9857.8033         0.020  1      LIF
  2   70    1   69                 9751.6387         0.020  2      LIF
  2   70    1   69                 9752.2540         0.020  1      LIF
  2   70    1   69                 9752.2580         0.020  1      LIF
  2   70    1   69                 9752.2637         0.030  1      LIF
  2   70    1   71                 9687.6273         0.020  2      LIF
  2   70    1   71                 9688.2310         0.020  1      LIF
  2   70    1   71                 9688.2467         0.030  1      LIF
  2   70    1   71                 9688.2479         0.020  1      LIF
  2   70    2   69                 9589.1525         0.020  2      LIF
  2   70    2   69                 9589.7709         0.020  1      LIF
  2   70    2   71                 9526.7745         0.020  2      LIF
  2   70    2   71                 9527.4045         0.020  1      LIF
  2   70    3   69                 9435.6483         0.020  2      LIF
  2   70    3   69                 9436.2860         0.020  1      LIF
  2   70    3   71                 9375.0370         0.020  2      LIF
  2   70    3   71                 9375.6674         0.020  1      LIF
  2   70    4   69                 9291.4751         0.020  2      LIF
  2   70    4   71                 9232.7440         0.020  2      LIF
  2   71    0   70                 9921.1262         0.020  2      LIF
  2   71    0   72                 9854.7676         0.020  2      LIF
  2   71    1   70                 9750.7640         0.020  2      LIF
  2   71    1   70                 9751.3556         0.030  1      LIF
  2   71    1   72                 9685.9797         0.020  2      LIF
  2   71    1   72                 9686.5930         0.030  1      LIF
  2   71    2   70                 9589.0799         0.020  2      LIF
  2   71    2   72                 9525.9845         0.020  2      LIF
  2   71    3   70                 9436.4497         0.020  2      LIF
  2   71    3   72                 9375.1479         0.020  2      LIF
  2   71    4   70                 9293.2060         0.020  2      LIF
  2   71    4   72                 9233.8342         0.020  2      LIF
  2   72    0   71                 9920.0759         0.020  1      LIF
  2   72    0   71                 9920.0812         0.020  1      LIF
  2   72    0   73                 9852.9264         0.020  1      LIF
  2   72    0   73                 9852.9264         0.020  1      LIF
  2   72    1   71                 9749.8865         0.020  2      LIF
  2   72    1   71                 9750.5021         0.020  1      LIF
  2   72    1   71                 9750.5026         0.020  1      LIF
  2   72    1   73                 9684.3672         0.020  2      LIF
  2   72    1   73                 9684.9621         0.020  1      LIF
  2   72    1   73                 9684.9648         0.020  1      LIF
  2   72    2   71                 9589.6793         0.020  1      LIF
  2   72    2   71                 9589.6801         0.020  1      LIF
  2   72    2   73                 9525.8425         0.020  1      LIF
  2   72    2   73                 9525.8475         0.020  1      LIF
  2   72    3   71                 9437.9460         0.020  1      LIF
  2   72    3   73                 9375.9594         0.020  1      LIF
  2   72    4   71                 9295.6780         0.020  1      LIF
  2   72    4   73                 9235.6563         0.020  1      LIF
  2   73    0   72                 9917.8074         0.020  2      LIF
  2   73    0   72                 9918.4165         0.020  1      LIF
  2   73    0   72                 9918.4171         0.020  1      LIF
  2   73    0   74                 9849.8795         0.020  2      LIF
  2   73    0   74                 9850.4895         0.020  1      LIF
  2   73    0   74                 9850.4909         0.020  1      LIF
  2   73    1   72                 9749.0196         0.020  2      LIF
  2   73    1   72                 9749.6489         0.020  1      LIF
  2   73    1   72                 9749.6493         0.020  1      LIF
  2   73    1   74                 9682.7289         0.020  2      LIF
  2   73    1   74                 9683.3509         0.020  1      LIF
  2   73    1   74                 9683.3547         0.020  1      LIF
  2   73    2   72                 9589.0204         0.020  2      thermal emission
  2   73    2   72                 9589.0253         0.020  2      LIF
  2   73    2   72                 9589.0316         0.020  2      LIF
  2   73    2   72                 9589.6723         0.020  1      LIF
  2   73    2   72                 9589.6730         0.020  1      LIF
  2   73    2   74                 9524.4745         0.020  2      LIF
  2   73    2   74                 9524.4855         0.020  2      LIF
  2   73    2   74                 9525.1175         0.020  1      LIF
  2   73    2   74                 9525.1245         0.020  1      LIF
  2   73    3   72                 9438.1860         0.020  2      LIF
  2   73    3   72                 9438.8491         0.020  1      LIF
  2   73    3   74                 9375.5337         0.020  2      LIF
  2   73    3   74                 9376.1914         0.020  1      LIF
  2   73    4   72                 9296.8655         0.020  2      LIF
  2   73    4   72                 9297.5577         0.020  1      LIF
  2   73    4   74                 9236.2261         0.020  2      LIF
  2   73    4   74                 9236.9075         0.020  1      LIF
  2   74    0   73                 9916.1315         0.020  2      LIF
  2   74    0   73                 9916.1370         0.020  2      LIF
  2   74    0   73                 9916.7607         0.020  1      LIF
  2   74    0   73                 9916.7617         0.020  1      LIF
  2   74    0   75                 9847.4331         0.020  2      LIF
  2   74    0   75                 9847.4331         0.020  2      LIF
  2   74    0   75                 9848.0493         0.020  1      LIF
  2   74    0   75                 9848.0527         0.020  1      LIF
  2   74    1   73                 9748.1558         0.020  2      LIF
  2   74    1   73                 9748.1570         0.020  2      LIF
  2   74    1   73                 9748.7984         0.020  1      LIF
  2   74    1   73                 9748.7997         0.020  1      LIF
  2   74    1   75                 9681.1277         0.020  2      LIF
  2   74    1   75                 9681.1284         0.020  2      LIF
  2   74    1   75                 9681.7679         0.020  1      LIF
  2   74    1   75                 9681.7689         0.020  1      LIF
  2   74    2   73                 9589.0333         0.020  2      LIF
  2   74    2   73                 9589.0345         0.020  2      LIF
  2   74    2   73                 9589.6846         0.020  1      LIF
  2   74    2   73                 9589.6864         0.020  1      LIF
  2   74    2   75                 9523.7935         0.020  2      LIF
  2   74    2   75                 9523.7945         0.020  2      LIF
  2   74    2   75                 9524.4425         0.020  1      LIF
  2   74    2   75                 9524.4485         0.020  1      LIF
  2   74    3   73                 9439.1244         0.020  2      LIF
  2   74    3   73                 9439.1244         0.020  2      LIF
  2   74    3   73                 9439.7933         0.020  1      LIF
  2   74    3   73                 9439.7962         0.020  1      LIF
  2   74    3   75                 9375.7964         0.020  2      LIF
  2   74    3   75                 9375.7976         0.020  2      LIF
  2   74    3   75                 9376.4722         0.020  1      LIF
  2   74    3   75                 9376.4788         0.020  1      LIF
  2   74    4   73                 9298.8010         0.020  2      LIF
  2   74    4   73                 9299.4957         0.020  1      LIF
  2   74    4   75                 9237.5423         0.020  2      LIF
  2   74    4   75                 9238.2323         0.020  1      LIF
  2   75    0   74                 9915.0967         0.020  1      LIF
  2   75    0   74                 9915.1122         0.020  1      LIF
  2   75    0   76                 9845.6305         0.020  1      LIF
  2   75    0   76                 9845.6310         0.020  1      LIF
  2   75    1   74                 9747.9665         0.020  1      LIF
  2   75    1   74                 9747.9668         0.020  1      LIF
  2   75    1   76                 9680.2024         0.020  1      LIF
  2   75    1   76                 9680.2033         0.020  1      LIF
  2   75    2   74                 9589.7401         0.020  1      LIF
  2   75    2   74                 9589.7413         0.020  1      LIF
  2   75    2   76                 9523.7935         0.020  1      LIF
  2   75    2   76                 9523.7945         0.020  1      LIF
  2   75    3   74                 9440.7981         0.020  1      LIF
  2   75    3   76                 9376.8331         0.020  1      LIF
  2   75    4   74                 9301.5183         0.020  1      LIF
  2   75    4   76                 9239.6471         0.020  1      LIF
  2   76    0   75                 9912.7951         0.020  2      LIF
  2   76    0   75                 9913.4433         0.020  1      LIF
  2   76    0   77                 9842.5673         0.020  2      LIF
  2   76    0   77                 9843.2191         0.020  1      LIF
  2   76    1   75                 9746.4841         0.020  2      LIF
  2   76    1   75                 9747.1574         0.020  1      LIF
  2   76    1   77                 9677.9982         0.020  2      LIF
  2   76    1   77                 9678.6662         0.020  1      LIF
  2   76    2   75                 9589.1501         0.020  2      LIF
  2   76    2   75                 9589.8365         0.020  1      LIF
  2   76    2   77                 9522.5165         0.020  2      LIF
  2   76    2   77                 9523.1995         0.020  1      LIF
  2   76    3   75                 9441.1612         0.020  2      LIF
  2   76    3   77                 9376.5272         0.020  2      LIF
  2   77    0   76                 9911.1132         0.020  2      LIF
  2   77    0   78                 9840.1359         0.020  2      LIF
  2   77    1   76                 9745.6751         0.020  2      LIF
  2   77    1   76                 9745.6772         0.020  2      LIF
  2   77    1   78                 9676.4609         0.020  2      LIF
  2   77    1   78                 9676.4621         0.020  2      LIF
  2   77    2   76                 9589.2612         0.020  2      LIF
  2   77    2   76                 9589.2630         0.020  2      LIF
  2   77    2   76                 9589.9717         0.020  1      LIF
  2   77    2   78                 9521.9455         0.020  2      LIF
  2   77    2   78                 9521.9465         0.020  2      LIF
  2   77    3   76                 9442.2559         0.020  2      LIF
  2   77    3   78                 9376.9963         0.020  2      LIF
  2   77    4   76                 9305.0667         0.020  2      LIF
  2   77    4   78                 9242.0162         0.020  2      LIF
  2   78    0   77                 9910.1835         0.030  1      LIF
  2   78    0   77                 9910.1914         0.020  1      LIF
  2   78    0   79                 9838.4458         0.020  1      LIF
  2   78    0   79                 9838.4532         0.030  1      LIF
  2   78    1   77                 9745.6413         0.020  1      LIF
  2   78    1   77                 9745.6442         0.020  1      LIF
  2   78    1   79                 9675.7182         0.020  1      LIF
  2   78    1   79                 9675.7222         0.020  1      LIF
  2   78    2   77                 9589.4079         0.020  2      thermal emission
  2   78    2   77                 9590.1837         0.020  1      LIF
  2   78    2   77                 9590.1851         0.020  1      LIF
  2   78    2   79                 9522.1865         0.020  1      LIF
  2   78    2   79                 9522.1865         0.020  1      LIF
  2   78    3   77                 9444.2452         0.020  1      LIF
  2   78    3   79                 9378.3264         0.020  1      LIF
  2   78    4   77                 9308.1300         0.020  1      LIF
  2   78    4   79                 9244.4994         0.020  1      LIF
  2   79    0   78                 9907.7804         0.020  2      LIF
  2   79    0   78                 9908.7434         0.020  1      LIF
  2   79    0   80                 9835.3119         0.020  2      LIF
  2   79    0   80                 9836.2594         0.020  1      LIF
  2   79    1   78                 9744.1158         0.020  2      LIF
  2   79    1   78                 9744.1158         0.020  2      LIF
  2   79    1   78                 9745.0867         0.020  1      LIF
  2   79    1   78                 9745.0876         0.020  1      LIF
  2   79    1   80                 9673.4848         0.020  2      LIF
  2   79    1   80                 9673.4909         0.020  2      LIF
  2   79    1   80                 9674.4490         0.020  1      LIF
  2   79    1   80                 9674.4521         0.020  1      LIF
  2   79    2   78                 9589.6065         0.020  2      LIF
  2   79    2   78                 9589.6123         0.020  2      LIF
  2   79    2   78                 9590.5893         0.020  1      LIF
  2   79    2   78                 9590.5907         0.020  1      LIF
  2   79    2   80                 9520.9465         0.020  2      LIF
  2   79    2   80                 9520.9525         0.020  2      LIF
  2   79    2   80                 9521.9455         0.020  1      LIF
  2   79    2   80                 9521.9465         0.020  1      LIF
  2   79    4   78                 9309.6691         0.020  2      LIF
  2   79    4   78                 9310.6931         0.020  1      LIF
  2   79    4   80                 9245.4674         0.020  2      LIF
  2   79    4   80                 9246.4991         0.020  1      LIF
  2   80    0   79                 9906.1318          0.02  2      LIF
  2   80    0   81                 9832.9224         0.020  2      LIF
  2   80    1   79                 9743.3708         0.020  2      LIF
  2   80    1   79                 9743.3733         0.020  2      LIF
  2   80    1   81                 9672.0553         0.020  2      LIF
  2   80    1   81                 9672.0567         0.020  2      LIF
  2   80    2   79                 9589.8479         0.020  2      LIF
  2   80    2   79                 9589.8486         0.020  2      LIF
  2   80    2   81                 9520.5315         0.020  2      LIF
  2   80    2   81                 9520.5345         0.020  1      LIF
  2   81    0   80                 9904.4907         0.020  2      LIF
  2   81    0   80                 9904.9842         0.020  1      LIF
  2   81    0   80                 9904.9959         0.020  1      LIF
  2   81    0   82                 9830.5580         0.020  2      LIF
  2   81    0   82                 9831.0451         0.020  1      LIF
  2   81    0   82                 9831.0488         0.020  1      LIF
  2   81    1   80                 9742.6698         0.020  2      LIF
  2   81    1   80                 9743.1812         0.020  1      LIF
  2   81    1   80                 9743.1824         0.020  1      LIF
  2   81    1   80                 9743.1827         0.020  1      LIF
  2   81    1   82                 9670.6574         0.020  2      LIF
  2   81    1   82                 9671.1709         0.020  1      LIF
  2   81    1   82                 9671.1710         0.020  1      LIF
  2   81    1   82                 9671.1740         0.020  1      LIF
  2   81    2   80                 9590.1427         0.020  2      LIF
  2   81    2   80                 9590.6761         0.020  1      LIF
  2   81    2   80                 9590.6768         0.020  1      LIF
  2   81    2   80                 9590.6777         0.020  1      LIF
  2   81    2   82                 9520.1955         0.020  2      LIF
  2   81    2   82                 9520.7315         0.020  1      LIF
  2   81    2   82                 9520.7315         0.020  1      LIF
  2   81    2   82                 9520.7315         0.020  1      LIF
  2   81    4   80                 9314.6510         0.020  2      LIF
  2   81    4   80                 9315.2246         0.020  1      LIF
  2   81    4   82                 9249.3677         0.020  2      LIF
  2   81    4   82                 9249.9336         0.020  1      LIF
  2   82    0   81                 9903.4275         0.020  1      LIF
  2   82    0   83                 9828.7674         0.020  1      LIF
  2   82    1   81                 9742.0153         0.020  2      LIF
  2   82    1   81                 9742.5786         0.020  1      LIF
  2   82    1   83                 9669.3270         0.020  2      LIF
  2   82    1   83                 9669.8912         0.020  1      LIF
  2   82    2   81                 9590.5188         0.020  2      LIF
  2   82    2   81                 9590.5239         0.020  2      LIF
  2   82    2   81                 9591.0921         0.020  1      LIF
  2   82    2   81                 9591.0951         0.020  1      LIF
  2   82    2   83                 9519.9285         0.020  2      LIF
  2   82    2   83                 9519.9335         0.020  2      LIF
  2   82    2   83                 9520.5315         0.020  1      LIF
  2   82    2   83                 9520.5345         0.020  2      LIF
  2   82    4   81                 9317.3211         0.020  2      LIF
  2   82    4   81                 9317.9350         0.020  1      LIF
  2   82    4   83                 9251.5091         0.020  2      LIF
  2   82    4   83                 9252.1219         0.020  1      LIF
  2   83    1   82                 9742.0098         0.020  1      LIF
  2   83    1   84                 9668.6460         0.020  1      LIF
  2   83    2   82                 9591.5737         0.020  1      LIF
  2   83    2   82                 9591.5764         0.020  1      LIF
  2   83    2   84                 9520.3415         0.020  1      LIF
  2   83    2   84                 9520.3415         0.020  1      LIF
  2   83    4   82                 9320.7650         0.020  1      LIF
  2   83    4   84                 9254.4407         0.020  1      LIF
  2   84    0   83                 9900.4193         0.020  1      LIF
  2   84    0   85                 9824.3393         0.020  1      LIF
  2   84    1   83                 9741.5255         0.020  1      LIF
  2   84    1   85                 9667.5034         0.020  1      LIF
  2   84    2   83                 9592.1557         0.020  1      LIF
  2   84    2   83                 9592.1557         0.020  1      LIF
  2   84    2   85                 9520.3415         0.020  1      LIF
  2   84    2   85                 9520.3415         0.020  2      LIF
  2   84    4   83                 9323.7697         0.020  1      LIF
  2   84    4   83                 9323.7735         0.020  1      LIF
  2   84    4   85                 9256.9396         0.020  1      LIF
  2   84    4   85                 9256.9405         0.020  1      LIF
  2   85    1   84                 9741.3553         0.020  1      LIF
  2   85    1   86                 9666.6777         0.020  1      LIF
  2   85    2   84                 9591.4361         0.020  2      LIF
  2   85    2   84                 9593.0729         0.020  1      LIF
  2   85    2   84                 9593.0743         0.020  1      LIF
  2   85    2   86                 9519.0095         0.020  2      LIF
  2   85    2   86                 9520.6405         0.020  1      LIF
  2   85    2   86                 9520.6405         0.020  1      LIF
  2   86    1   85                 9739.3273         0.020  2      LIF
  2   86    1   87                 9664.0052         0.020  2      LIF
  2   86    2   85                 9592.1391         0.020  2      LIF
  2   86    2   87                 9519.1185         0.020  2      LIF
  2   87    1   86                 9738.8948         0.020  2      LIF
  2   87    1   88                 9662.9281         0.020  2      LIF
  2   87    2   86                 9592.8527         0.020  2      LIF
  2   87    2   88                 9519.2405         0.020  2      LIF
  2   88    2   87                 9593.5168         0.020  1      LIF
  2   88    2   87                 9593.6680         0.020  2      LIF
  2   88    2   89                 9519.3375         0.020  1      LIF
  2   89    2   88                 9594.4160         0.020  1      LIF
  2   89    2   88                 9594.6725         0.020  2      LIF
  2   89    2   88                 9594.6733         0.020  2      LIF
  2   89    2   90                 9519.6745         0.020  1      LIF
  2   89    2   90                 9519.9285         0.020  2      LIF
  2   89    2   90                 9519.9335         0.020  2      LIF
  2   89    4   88                 9339.1811         0.020  2      LIF
  2   89    4   90                 9270.0847         0.020  2      LIF
  2   90    0   89                 9890.2686         0.020  1      LIF
  2   90    0   91                 9810.1565         0.020  1      LIF
  2   90    2   89                 9595.3103         0.020  1      LIF
  2   90    2   89                 9595.3160         0.020  1      LIF
  2   90    2   89                 9595.3165         0.030  1      LIF
  2   90    2   91                 9520.0055         0.020  1      LIF
  2   91    0   90                 9888.8161         0.020  1      LIF
  2   91    0   92                 9808.0593         0.020  1      LIF
  2   91    1   90                 9737.4644         0.020  1      LIF
  2   91    1   92                 9659.0540         0.020  1      LIF
  2   91    2   90                 9596.2415         0.030  1      LIF
  2   91    2   90                 9596.2454         0.020  1      LIF
  2   91    2   90                 9596.2470         0.020  1      LIF
  2   91    2   92                 9520.4235         0.020  1      LIF
  2   91    2   92                 9520.4245         0.020  1      LIF
  2   91    5   90                 9239.0387         0.020  1      LIF
  2   91    5   92                 9172.6364         0.020  1      LIF
  2   92    0   91                 9887.3861         0.020  1      LIF
  2   92    0   93                 9806.0015         0.020  1      LIF
  2   92    2   91                 9597.2392         0.030  1      LIF
  2   92    2   91                 9597.2396         0.040  1      LIF
  2   92    2   91                 9597.2548         0.020  1      LIF
  2   92    2   91                 9597.2563         0.020  1      LIF
  2   92    2   91                 9597.2595         0.020  1      LIF
  2   92    2   93                 9520.9105         0.020  1      LIF
  2   92    2   93                 9520.9105         0.020  1      LIF
  2   92    4   91                 9350.3891         0.020  1      LIF
  2   92    4   93                 9280.1526         0.020  1      LIF
  2   93    2   92                 9597.1548         0.020  2      LIF
  2   93    2   92                 9598.3381         0.020  1      LIF
  2   93    2   92                 9598.3383         0.030  1      LIF
  2   93    2   92                 9598.3419         0.020  1      LIF
  2   93    2   94                 9520.3415         0.020  1      LIF
  2   94    0   93                 9884.5988         0.020  1      LIF
  2   94    0   95                 9801.9729         0.020  1      LIF
  2   94    2   93                 9598.4536         0.020  2      LIF
  2   94    2   93                 9599.5153         0.020  1      LIF
  2   94    2   93                 9599.5154         0.020  1      LIF
  2   94    2   93                 9599.5172         0.020  1      LIF
  2   94    2   95                 9522.1865         0.020  1      LIF
  2   94    2   95                 9522.1865         0.020  1      LIF
  2   95    0   94                 9882.2842         0.020  2      LIF
  2   95    0   94                 9883.2650         0.020  1      LIF
  2   95    0   96                 9799.0732         0.020  2      LIF
  2   95    0   96                 9800.0446         0.020  1      LIF
  2   95    2   94                 9599.7655         0.020  2      LIF
  2   95    2   94                 9599.7675         0.020  2      LIF
  2   95    2   94                 9600.7857         0.030  1      LIF
  2   95    2   94                 9600.7862         0.020  1      LIF
  2   95    2   94                 9600.7915         0.020  1      LIF
  2   95    2   94                 9600.7936         0.020  1      LIF
  2   95    2   96                 9521.9455         0.020  2      LIF
  2   95    2   96                 9521.9465         0.020  2      LIF
  2   95    2   96                 9522.9685         0.020  1      LIF
  2   95    2   96                 9522.9705         0.020  1      LIF
  2   95    5   94                 9263.0101         0.020  1      LIF
  2   95    5   96                 9195.8216         0.020  1      LIF
  2   96    2   95                 9601.1630         0.020  2      LIF
  2   96    2   95                 9602.1637         0.030  1      LIF
  2   96    2   95                 9602.1650         0.020  1      LIF
  2   96    2   95                 9602.1661         0.020  1      LIF
  2   96    2   95                 9602.1697         0.020  1      LIF
  2   96    2   97                 9522.8685         0.020  2      LIF
  2   97    0   96                 9880.7374         0.020  1      LIF
  2   97    0   98                 9796.3254         0.020  1      LIF
  2   97    2   96                 9602.6399         0.020  2      thermal emission
  2   97    2   96                 9602.6473         0.020  2      LIF
  2   97    2   96                 9603.6503         0.020  1      LIF
  2   97    2   96                 9603.6522         0.030  1      LIF
  2   97    2   96                 9603.6527         0.020  1      LIF
  2   97    2   96                 9603.6561         0.020  1      LIF
  2   97    2   96                 9603.6650         0.020  1      LIF
  2   97    2   98                 9523.9135         0.020  2      LIF
  2   97    2   98                 9524.9255         0.020  1      LIF
  2   98    2   97                 9604.2423         0.020  2      LIF
  2   98    2   97                 9605.2854         0.020  1      LIF
  2   98    2   97                 9605.2874         0.020  1      LIF
  2   99    0  100                 9791.8752         0.030  2      LIF
  2   99    0  100                 9792.9460         0.020  1      LIF
  2   99    0   98                 9877.4084         0.030  2      LIF
  2   99    0   98                 9878.4780         0.020  1      LIF
  2   99    2  100                 9526.3715         0.020  2      LIF
  2   99    2  100                 9526.3725         0.020  2      LIF
  2   99    2  100                 9527.4925         0.020  1      LIF
  2   99    2   98                 9605.9559         0.020  2      LIF
  2   99    2   98                 9605.9560         0.020  2      LIF
  2   99    2   98                 9605.9575         0.020  2      LIF
  2   99    2   98                 9607.0602         0.020  1      LIF
  2   99    2   98                 9607.0669         0.020  1      LIF
  2   99    3  100                 9411.5803         0.030  2      LIF
  2   99    3   98                 9487.6398         0.030  2      LIF
  2  100    2  101                 9527.8155         0.020  2      LIF
  2  100    2   99                 9607.7949         0.020  2      LIF
  2  100    2   99                 9607.7972         0.020  2      LIF
  2  100    2   99                 9609.1020         0.020  1      LIF
  2  100    2   99                 9609.1026         0.020  1      LIF
  2  100    3  101                 9414.8647         0.020  2      LIF
  2  100    3   99                 9491.2164         0.020  2      LIF
  2  101    2  100                 9609.7774         0.020  2      LIF
  2  101    2  100                 9609.7790         0.020  2      LIF
  2  101    2  100                 9612.3121         0.050  1      LIF
  2  101    2  100                 9612.3129         0.020  1      LIF
  2  101    2  102                 9529.4245         0.020  2      LIF
  2  101    2  102                 9531.9555         0.020  1      LIF
  2  101    2  102                 9531.9605         0.020  1      LIF
  2  101    3  100                 9494.9814         0.020  2      LIF
  2  101    3  102                 9418.3770         0.020  2      LIF
  2  102    2  101                 9611.9059         0.020  2      LIF
  2  102    2  101                 9611.9148         0.020  2      LIF
  2  102    2  101                 9612.1545         0.020  1      LIF
  2  102    2  103                 9531.2105         0.020  2      LIF
  2  102    3  101                 9498.9618         0.020  2      LIF
  2  102    3  103                 9422.1263         0.020  2      LIF
  2  103    2  102                 9614.2482         0.020  2      LIF
  2  103    2  102                 9614.2525         0.020  2      LIF
  2  103    2  102                 9614.7856         0.020  1      LIF
  2  103    2  102                 9614.7979         0.020  1      LIF
  2  103    2  104                 9533.7615         0.020  1      LIF
  2  104    2  103                 9616.8259         0.020  2      LIF
  2  104    2  103                 9617.4265         0.020  1      LIF
  2  104    2  103                 9617.4294         0.020  1      LIF
  2  104    2  105                 9535.4705         0.020  2      LIF
  2  104    2  105                 9536.0935         0.020  1      LIF
  2  104    3  103                 9507.7376         0.020  2      LIF
  2  104    3  103                 9508.3714         0.020  1      LIF
  2  104    3  105                 9430.5505         0.020  2      LIF
  2  104    3  105                 9431.1834         0.020  1      LIF
  2  105    2  104                 9620.3213         0.020  1      LIF
  2  105    2  106                 9538.6995         0.020  1      LIF
  2  105    3  104                 9513.3077         0.020  1      LIF
  2  105    3  106                 9435.9917         0.020  1      LIF
  2  109    2  108                 9631.3145         0.020  2      LIF
  2  109    2  110                 9548.8054         0.020  2      LIF
  2  109    3  108                 9533.2286         0.020  2      LIF
  2  109    3  110                 9455.8857         0.020  2      LIF
  3    8    3    9                 9606.7616         0.020  2      not in fit
  3    9    2   10                 9786.2161         0.020  1      LIF
  3    9    2    8                 9795.2803         0.020  1      LIF
  3    9    3   10                 9606.2649         0.020  1      LIF
  3    9    3    8                 9615.1405         0.020  1      LIF
  3    9    4   10                 9434.0779         0.020  1      LIF
  3    9    4    8                 9442.6666         0.020  2      not in fit
  3    9    4    8                 9442.7545         0.020  1      LIF
  3   10    2    9                 9795.4758         0.020  1      thermal emission
  3   10    3   11                 9605.6813         0.020  1      not in fit
  3   10    3    9                 9615.5008         0.020  1      not in fit
  3   11    2   10                 9795.7041         0.020  2      thermal emission
  3   11    3   10                 9615.8376         0.020  1      not in fit
  3   11    3   12                 9605.0840         0.020  1      not in fit
  3   11    4   10                 9443.6465         0.020  1      not in fit
  3   12    2   11                 9796.0173         0.020  1      thermal emission
  3   12    3   13                 9604.3880         0.020  2      not in fit
  3   13    3   14                 9603.7739         0.020  2      not in fit
  3   13    3   14                 9603.8808         0.020  1      not in fit
  3   13    4   12                 9444.4270         0.020  2      not in fit
  3   13    4   12                 9444.5421         0.020  1      not in fit
  3   14    3   15                 9603.1453         0.020  2      not in fit
  3   14    3   15                 9603.2608         0.020  1      not in fit
  3   15    2   14                 9796.5355         0.020  1      thermal emission
  3   15    3   14                 9616.9604         0.020  2      not in fit
  3   15    3   16                 9602.5104         0.020  2      not in fit
  3   15    4   14                 9445.3044         0.020  2      not in fit
  3   16    1   15                 9983.3528         0.020  2      thermal emission
  3   16    2   15                 9796.5285         0.020  2      thermal emission
  3   16    4   15                 9445.8900         0.020  1      not in fit
  3   17    1   16                 9983.4698         0.020  1      LIF
  3   17    1   18                 9966.4447         0.020  1      LIF
  3   17    2   16                 9796.7792         0.020  1      LIF
  3   17    2   18                 9780.1028         0.020  1      LIF
  3   17    3   16                 9617.6575         0.020  1      LIF
  3   17    3   18                 9601.3512         0.020  1      LIF
  3   17    4   16                 9446.3168         0.020  1      LIF
  3   17    4   18                 9430.4144         0.020  1      LIF
  3   18    4   17                 9446.6361         0.020  2      thermal emission
  3   18    4   17                 9446.7882         0.020  1      thermal emission
  3   19    1   18                 9983.1209         0.020  2      LIF
  3   19    1   20                 9964.1902         0.020  2      LIF
  3   19    2   18                 9796.7737         0.020  2      LIF
  3   19    2   20                 9778.2326         0.020  2      LIF
  3   19    3   18                 9618.0175         0.020  1      LIF
  3   19    3   20                 9599.8699         0.020  2      LIF
  3   19    4   18                 9447.0682         0.020  2      LIF
  3   19    4   18                 9447.2387         0.020  1      thermal emission
  3   19    4   20                 9429.3489         0.020  2      LIF
  3   20    1   19                 9983.1211         0.020  1      thermal emission
  3   20    4   19                 9447.5126         0.020  2      thermal emission
  3   20    4   19                 9447.6788         0.020  1      thermal emission
  3   21    1   20                 9982.9590         0.020  1      LIF
  3   21    1   22                 9962.1211         0.020  1      LIF
  3   21    2   20                 9796.9979         0.020  1      LIF
  3   21    2   22                 9776.5818         0.020  1      LIF
  3   21    3   20                 9618.6825         0.050  1      LIF
  3   21    3   22                 9598.4912         0.020  2      not in fit
  3   21    3   22                 9598.6690         0.020  1      LIF
  3   21    4   20                 9447.9486         0.020  2      not in fit
  3   21    4   20                 9448.1365         0.020  1      LIF
  3   21    4   20                 9448.1372         0.020  1      thermal emission
  3   21    4   22                 9428.6187         0.020  1      LIF
  3   22    1   21                 9982.7793         0.020  1      LIF
  3   22    1   23                 9960.9681         0.020  1      LIF
  3   22    2   21                 9797.0171         0.020  1      LIF
  3   22    2   23                 9775.6613         0.020  1      LIF
  3   22    3   21                 9618.8835         0.020  1      LIF
  3   22    3   23                 9597.9830         0.020  1      LIF
  3   22    4   21                 9448.6020         0.020  1      LIF
  3   22    4   23                 9428.1925         0.020  1      LIF
  3   23    1   22                 9982.3627         0.020  2      LIF
  3   23    1   24                 9959.6058         0.020  2      LIF
  3   23    2   22                 9796.8122         0.020  2      thermal emission
  3   23    2   22                 9796.8225         0.020  2      LIF
  3   23    2   22                 9797.0044         0.020  1      thermal emission
  3   23    2   24                 9774.5269         0.020  2      LIF
  3   23    4   22                 9448.8582         0.020  2      LIF
  3   23    4   24                 9427.5689         0.020  2      LIF
  3   24    1   23                 9982.2812         0.020  1      thermal emission
  3   24    4   23                 9449.3008         0.020  2      thermal emission
  3   24    4   23                 9449.5152         0.020  1      thermal emission
  3   25    1   24                 9981.7878         0.020  2      thermal emission
  3   25    4   24                 9449.7593         0.020  2      thermal emission
  3   25    4   24                 9449.9710         0.030  1      thermal emission
  3   26    1   25                 9981.6872         0.020  1      LIF
  3   26    1   27                 9956.0674         0.020  1      LIF
  3   26    2   25                 9796.8641         0.020  1      LIF
  3   26    2   27                 9771.7745         0.020  1      LIF
  3   26    3   25                 9619.7175         0.020  1      LIF
  3   26    3   27                 9595.1632         0.020  1      LIF
  3   26    4   25                 9450.2168         0.020  2      thermal emission
  3   26    4   25                 9450.4432         0.020  1      LIF
  3   26    4   27                 9426.4824         0.020  1      LIF
  3   27    1   26                 9981.1193         0.020  2      thermal emission
  3   27    1   26                 9981.1230         0.020  2      LIF
  3   27    1   26                 9981.3443         0.020  1      not in fit
  3   27    1   28                 9954.5666         0.020  2      LIF
  3   27    2   26                 9796.5472         0.020  2      thermal emission
  3   27    2   26                 9796.5472         0.020  2      thermal emission
  3   27    2   26                 9796.5505         0.020  2      LIF
  3   27    2   28                 9770.5453         0.020  2      LIF
  3   27    3   26                 9619.6825         0.020  2      LIF
  3   27    3   28                 9594.2139         0.020  2      LIF
  3   27    4   26                 9450.6691         0.020  2      LIF
  3   27    4   26                 9450.6744         0.020  2      thermal emission
  3   27    4   26                 9450.9177         0.020  1      not in fit
  3   27    4   28                 9425.8387         0.020  2      LIF
  3   28    1   27                 9980.9696         0.020  1      thermal emission
  3   28    4   27                 9451.1512         0.020  2      thermal emission
  3   28    4   27                 9451.3927         0.020  1      thermal emission
  3   29    1   28                 9980.3301         0.020  2      LIF
  3   29    1   28                 9980.3335         0.020  2      thermal emission
  3   29    1   28                 9980.5789         0.020  1      LIF
  3   29    1   30                 9951.9011         0.020  2      LIF
  3   29    1   30                 9952.1265         0.020  1      LIF
  3   29    2   28                 9796.3097         0.020  2      LIF
  3   29    2   28                 9796.5527         0.020  1      thermal emission
  3   29    2   28                 9796.5584         0.020  1      LIF
  3   29    2   30                 9768.4544         0.020  2      LIF
  3   29    2   30                 9768.6955         0.020  1      LIF
  3   29    3   28                 9619.9815         0.020  2      LIF
  3   29    3   28                 9620.2475         0.020  1      LIF
  3   29    3   30                 9592.7480         0.020  2      LIF
  3   29    3   30                 9592.9988         0.020  1      LIF
  3   29    4   28                 9451.6079         0.020  2      thermal emission
  3   29    4   28                 9451.6154         0.020  2      LIF
  3   29    4   28                 9451.8742         0.020  1      LIF
  3   29    4   28                 9451.8765         0.020  1      thermal emission
  3   29    4   30                 9425.0338         0.020  2      LIF
  3   29    4   30                 9425.2808         0.020  1      LIF
  3   30    1   29                 9980.1466         0.020  1      thermal emission
  3   30    4   29                 9452.0821         0.020  2      thermal emission
  3   31    2   30                 9796.0002         0.020  2      thermal emission
  3   31    4   30                 9452.5764         0.020  2      thermal emission
  3   31    4   30                 9452.8537         0.020  1      thermal emission
  3   32    4   31                 9453.3488         0.020  1      thermal emission
  3   33    2   32                 9795.6223         0.020  2      thermal emission
  3   33    4   32                 9453.5657         0.020  2      thermal emission
  3   33    4   32                 9453.8641         0.020  1      thermal emission
  3   34    1   33                 9978.1879         0.020  1      LIF
  3   34    1   35                 9944.7612         0.020  2      not in fit
  3   34    1   35                 9945.0582         0.020  1      LIF
  3   34    2   33                 9795.4177         0.020  2      not in fit
  3   34    2   33                 9795.7041         0.020  1      thermal emission
  3   34    2   33                 9795.7173         0.020  1      LIF
  3   34    2   35                 9763.2871         0.020  1      LIF
  3   34    3   33                 9621.0045         0.020  2      LIF
  3   34    3   35                 9589.3351         0.020  1      LIF
  3   34    4   33                 9454.0668         0.020  2      not in fit
  3   34    4   33                 9454.3715         0.020  1      thermal emission
  3   34    4   33                 9454.3851         0.020  1      LIF
  3   34    4   35                 9423.4629         0.020  1      LIF
  3   35    2   34                 9795.1929         0.020  2      thermal emission
  3   35    2   34                 9795.1972         0.030  2      LIF
  3   35    2   34                 9795.4758         0.020  2      thermal emission
  3   35    3   36                 9588.2889         0.020  2      thermal emission
  3   35    3   36                 9588.5874         0.020  1      thermal emission
  3   35    4   34                 9454.9008         0.020  1      thermal emission
  3   36    1   35                 9976.7253         0.020  2      LIF
  3   36    1   35                 9977.0368         0.020  1      LIF
  3   36    1   37                 9941.7544         0.020  2      LIF
  3   36    1   37                 9942.0593         0.020  1      LIF
  3   36    2   35                 9794.9404         0.020  2      thermal emission
  3   36    2   35                 9794.9468         0.020  2      LIF
  3   36    2   35                 9794.9470         0.030  2      LIF
  3   36    2   35                 9795.2576         0.020  1      thermal emission
  3   36    2   35                 9795.2638         0.020  1      LIF
  3   36    2   37                 9760.7136         0.020  2      LIF
  3   36    2   37                 9761.0243         0.020  1      LIF
  3   36    3   35                 9621.0045         0.020  1      LIF
  3   36    3   35                 9621.3195         0.020  1      LIF
  3   36    3   37                 9587.5359         0.020  2      thermal emission
  3   36    3   37                 9587.5365         0.020  2      LIF
  3   36    3   37                 9587.5387         0.030  2      LIF
  3   36    3   37                 9587.8494         0.020  1      thermal emission
  3   36    3   37                 9587.8535         0.020  1      LIF
  3   36    4   35                 9455.1112         0.020  2      LIF
  3   36    4   35                 9455.4283         0.020  1      thermal emission
  3   36    4   35                 9455.4358         0.020  1      LIF
  3   36    4   37                 9422.4743         0.020  2      LIF
  3   36    4   37                 9422.8004         0.020  1      LIF
  3   36    5   35                 9297.5440         0.020  2      LIF
  3   36    5   37                 9265.7740         0.020  2      LIF
  3   37    1   36                 9976.1120         0.020  2      LIF
  3   37    1   36                 9976.1120         0.020  2      LIF
  3   37    1   36                 9976.4304         0.020  1      LIF
  3   37    1   38                 9940.2199         0.020  2      LIF
  3   37    1   38                 9940.2199         0.020  2      LIF
  3   37    1   38                 9940.5316         0.020  1      LIF
  3   37    2   36                 9794.6959         0.020  2      LIF
  3   37    2   36                 9794.6959         0.020  2      LIF
  3   37    2   36                 9795.0105         0.020  1      thermal emission
  3   37    2   36                 9795.0219         0.020  1      LIF
  3   37    2   38                 9759.5621         0.020  2      LIF
  3   37    2   38                 9759.5621         0.020  2      LIF
  3   37    2   38                 9759.8878         0.020  1      LIF
  3   37    3   36                 9621.1215         0.020  2      LIF
  3   37    3   36                 9621.1215         0.020  2      LIF
  3   37    3   36                 9621.4605         0.020  1      LIF
  3   37    3   38                 9586.7939         0.020  2      LIF
  3   37    3   38                 9586.7939         0.020  2      LIF
  3   37    3   38                 9587.1234         0.020  1      LIF
  3   37    4   36                 9455.6409         0.020  2      thermal emission
  3   37    4   36                 9455.6440         0.020  2      LIF
  3   37    4   36                 9455.6440         0.020  2      LIF
  3   37    4   36                 9455.9862         0.020  1      LIF
  3   37    4   38                 9422.1652         0.020  2      LIF
  3   37    4   38                 9422.1652         0.020  2      LIF
  3   37    4   38                 9422.4926         0.020  1      LIF
  3   37    5   36                 9298.5029         0.020  2      LIF
  3   37    5   36                 9298.5029         0.030  2      LIF
  3   37    5   38                 9265.9098         0.020  2      LIF
  3   37    5   38                 9265.9106         0.030  2      LIF
  3   38    1   37                 9975.8095         0.020  1      LIF
  3   38    1   39                 9938.9865         0.020  1      LIF
  3   38    2   37                 9794.4319         0.020  2      LIF
  3   38    2   37                 9794.4326         0.030  2      LIF
  3   38    2   37                 9794.7735         0.020  1      LIF
  3   38    2   39                 9758.4001         0.020  2      LIF
  3   38    2   39                 9758.7396         0.020  1      LIF
  3   38    3   37                 9621.2355         0.020  2      LIF
  3   38    3   37                 9621.6105         0.020  1      LIF
  3   38    3   39                 9586.0485         0.030  2      LIF
  3   38    3   39                 9586.0508         0.020  2      LIF
  3   38    3   39                 9586.3970         0.020  1      LIF
  3   38    4   37                 9456.1860         0.020  2      thermal emission
  3   38    4   37                 9456.1880         0.020  2      LIF
  3   38    4   37                 9456.5474         0.020  1      LIF
  3   38    4   39                 9421.8614         0.020  2      LIF
  3   38    4   39                 9422.2158         0.020  1      LIF
  3   39    1   38                 9974.8063         0.020  2      LIF
  3   39    1   40                 9937.0762         0.020  2      LIF
  3   39    2   38                 9794.1457         0.030  2      LIF
  3   39    2   38                 9794.1473         0.020  2      LIF
  3   39    2   40                 9757.2257         0.020  2      LIF
  3   39    3   38                 9621.3705         0.020  1      LIF
  3   39    3   40                 9585.3102         0.030  2      LIF
  3   39    3   40                 9585.3120         0.020  2      LIF
  3   39    3   40                 9585.6785         0.020  1      thermal emission
  3   39    4   38                 9456.7495         0.020  2      LIF
  3   39    4   40                 9421.5652         0.020  2      LIF
  3   40    1   39                 9974.1138         0.020  2      LIF
  3   40    1   39                 9974.5163         0.020  1      LIF
  3   40    1   41                 9935.4828         0.020  2      LIF
  3   40    1   41                 9935.8704         0.020  1      LIF
  3   40    2   39                 9793.8561         0.030  2      LIF
  3   40    2   39                 9793.8584         0.020  2      LIF
  3   40    2   39                 9794.2689         0.020  1      LIF
  3   40    2   41                 9756.0508         0.020  2      LIF
  3   40    2   41                 9756.4514         0.020  1      LIF
  3   40    3   39                 9621.5035         0.020  2      LIF
  3   40    3   39                 9621.9246         0.020  1      LIF
  3   40    3   41                 9584.5775         0.020  2      LIF
  3   40    3   41                 9584.9845         0.020  1      LIF
  3   40    4   39                 9457.3167         0.020  2      LIF
  3   40    4   39                 9457.7417         0.020  1      LIF
  3   40    4   41                 9421.3023         0.020  2      LIF
  3   40    4   41                 9421.7317         0.020  1      LIF
  3   40    5   39                 9301.9697         0.020  1      LIF
  3   40    5   41                 9266.9289         0.020  1      LIF
  3   41    1   40                 9973.9307         0.020  1      LIF
  3   41    1   42                 9934.3827         0.020  1      LIF
  3   41    2   40                 9794.0969         0.020  1      LIF
  3   41    2   42                 9755.4026         0.020  1      LIF
  3   41    3   40                 9622.1852         0.020  1      LIF
  3   41    3   42                 9583.8438         0.020  2      thermal emission
  3   41    3   42                 9584.3785         0.020  1      LIF
  3   41    4   40                 9457.9051         0.020  2      thermal emission
  3   42    3   41                 9621.7635         0.020  2      thermal emission
  3   43    1   42                 9971.9401         0.020  2      LIF
  3   43    1   44                 9930.5840         0.020  2      LIF
  3   43    2   42                 9792.9412         0.020  2      LIF
  3   43    2   44                 9752.4914         0.020  2      LIF
  3   43    3   42                 9621.9242         0.020  2      LIF
  3   43    3   44                 9582.4135         0.020  1      LIF
  3   43    3   44                 9582.7029         0.030  1      LIF
  3   44    1   43                 9971.1935         0.020  2      LIF
  3   44    1   43                 9971.4843         0.020  1      LIF
  3   44    1   45                 9928.9412         0.020  2      LIF
  3   44    1   45                 9929.2266         0.020  1      LIF
  3   44    2   43                 9792.6394         0.020  2      LIF
  3   44    2   43                 9792.9427         0.020  1      LIF
  3   44    2   43                 9792.9485         0.030  1      LIF
  3   44    2   45                 9751.3139         0.020  2      LIF
  3   44    2   45                 9751.6075         0.020  1      LIF
  3   44    3   43                 9622.0815         0.020  2      LIF
  3   44    3   43                 9622.3935         0.020  1      LIF
  3   44    3   45                 9581.7275         0.020  2      LIF
  3   44    3   45                 9582.0251         0.030  1      LIF
  3   44    3   45                 9582.0283         0.020  1      LIF
  3   44    4   43                 9459.7951         0.020  2      LIF
  3   44    4   43                 9460.1151         0.020  1      LIF
  3   44    4   45                 9420.4719         0.020  2      LIF
  3   44    4   45                 9420.7903         0.020  1      LIF
  3   44    5   43                 9306.0156         0.020  2      LIF
  3   44    5   45                 9267.7818         0.020  2      LIF
  3   45    1   44                 9970.7429         0.020  1      LIF
  3   45    1   46                 9927.5850         0.020  1      LIF
  3   45    2   44                 9792.6491         0.020  1      LIF
  3   45    2   44                 9792.6517         0.030  1      LIF
  3   45    2   44                 9792.6517         0.030  1      LIF
  3   45    2   46                 9750.4527         0.020  1      LIF
  3   45    2   46                 9750.4558         0.030  1      LIF
  3   45    3   44                 9622.5805         0.020  1      LIF
  3   45    3   46                 9581.3798         0.030  1      LIF
  3   45    3   46                 9581.3807         0.020  1      LIF
  3   45    4   44                 9460.5047         0.020  2      not in fit
  3   45    4   44                 9460.8218         0.020  1      LIF
  3   45    4   46                 9420.6611         0.020  1      LIF
  3   46    0   45                10155.3967         0.020  1      LIF
  3   46    0   47                10110.4214         0.020  1      LIF
  3   46    1   45                 9969.9886         0.020  1      LIF
  3   46    1   47                 9925.9469         0.020  1      LIF
  3   46    2   45                 9792.3672         0.020  1      LIF
  3   46    2   47                 9749.2948         0.020  1      LIF
  3   46    3   45                 9622.7835         0.020  1      LIF
  3   46    3   47                 9580.7468         0.020  1      LIF
  3   46    4   45                 9461.5425         0.020  1      LIF
  3   46    4   47                 9420.5769         0.020  1      LIF
  3   46    5   45                 9308.8622         0.020  1      LIF
  3   46    5   47                 9269.0441         0.020  1      LIF
  3   47    1   46                 9968.4852         0.020  2      LIF
  3   47    1   46                 9969.2333         0.020  1      LIF
  3   47    1   46                 9969.2411         0.020  1      LIF
  3   47    1   48                 9923.5636         0.020  2      LIF
  3   47    1   48                 9924.3028         0.020  1      LIF
  3   47    1   48                 9924.3078         0.020  1      LIF
  3   47    1   48                 9924.3106         0.030  1      LIF
  3   47    2   46                 9791.3332         0.020  2      LIF
  3   47    2   46                 9792.0914         0.020  1      LIF
  3   47    2   46                 9792.0947         0.020  1      LIF
  3   47    2   48                 9747.4067         0.020  2      LIF
  3   47    2   48                 9748.1512         0.020  1      LIF
  3   47    2   48                 9748.1572         0.020  1      LIF
  3   47    3   46                 9622.2675         0.020  2      LIF
  3   47    3   46                 9623.0217         0.020  1      LIF
  3   47    3   46                 9623.0235         0.020  1      LIF
  3   47    3   48                 9579.3882         0.020  2      LIF
  3   47    3   48                 9580.1445         0.020  1      LIF
  3   47    3   48                 9580.1472         0.020  1      LIF
  3   47    3   48                 9580.1504         0.030  1      LIF
  3   47    4   46                 9461.5341         0.020  2      LIF
  3   47    4   46                 9462.3087         0.020  1      LIF
  3   47    4   46                 9462.3148         0.020  1      LIF
  3   47    4   48                 9419.7683         0.020  2      LIF
  3   47    4   48                 9420.5428         0.020  1      LIF
  3   47    4   48                 9420.5485         0.020  1      LIF
  3   47    5   46                 9310.1908         0.020  1      LIF
  3   47    5   48                 9269.5946         0.020  1      LIF
  3   48    1   47                 9967.7438         0.020  2      LIF
  3   48    1   47                 9968.5252         0.020  1      LIF
  3   48    1   47                 9968.5259         0.020  1      LIF
  3   48    1   49                 9921.9377         0.020  2      LIF
  3   48    1   49                 9922.7122         0.020  1      LIF
  3   48    1   49                 9922.7163         0.020  1      LIF
  3   48    1   49                 9922.7294         0.030  1      LIF
  3   48    2   47                 9791.0813         0.020  2      LIF
  3   48    2   47                 9791.8699         0.020  1      LIF
  3   48    2   47                 9791.8737         0.020  1      LIF
  3   48    2   49                 9746.2980         0.020  2      LIF
  3   48    2   49                 9747.0838         0.020  1      LIF
  3   48    2   49                 9747.0872         0.020  1      LIF
  3   48    3   47                 9622.5272         0.020  2      LIF
  3   48    3   47                 9623.3205         0.020  2      LIF
  3   48    3   47                 9623.3276         0.020  1      LIF
  3   48    3   49                 9578.8185         0.020  2      LIF
  3   48    3   49                 9579.6145         0.020  1      LIF
  3   48    3   49                 9579.6146         0.030  1      LIF
  3   48    3   49                 9579.6163         0.020  1      LIF
  3   48    4   47                 9462.3462         0.020  2      LIF
  3   48    4   47                 9463.1539         0.020  1      LIF
  3   48    4   47                 9463.1583         0.020  1      LIF
  3   48    4   49                 9419.7736         0.020  2      LIF
  3   48    4   49                 9420.5753         0.020  1      LIF
  3   48    4   49                 9420.5804         0.020  1      LIF
  3   48    5   47                 9310.7989         0.020  2      LIF
  3   48    5   47                 9311.6223         0.020  1      LIF
  3   48    5   49                 9269.4400         0.020  2      LIF
  3   48    5   49                 9270.2499         0.020  1      LIF
  3   49    1   48                 9966.9191         0.020  2      LIF
  3   49    1   48                 9966.9213         0.020  2      LIF
  3   49    1   48                 9967.9526         0.020  1      LIF
  3   49    1   50                 9920.2367         0.020  2      LIF
  3   49    1   50                 9920.2411         0.020  2      LIF
  3   49    1   50                 9921.2653         0.020  1      LIF
  3   49    2   48                 9790.7645         0.020  2      LIF
  3   49    2   48                 9790.7670         0.020  2      LIF
  3   49    2   48                 9791.8180         0.020  1      LIF
  3   49    2   50                 9745.1231         0.020  2      LIF
  3   49    2   50                 9745.1242         0.020  2      LIF
  3   49    2   50                 9746.1636         0.020  1      LIF
  3   49    3   48                 9622.7512         0.020  2      LIF
  3   49    3   48                 9622.7835         0.020  1      LIF
  3   49    3   48                 9623.7855         0.020  2      LIF
  3   49    3   50                 9578.2036         0.020  2      LIF
  3   49    3   50                 9578.2065         0.020  2      LIF
  3   49    3   50                 9579.2525         0.020  1      LIF
  3   49    4   48                 9463.1297         0.020  2      LIF
  3   49    4   48                 9463.1320         0.020  2      LIF
  3   49    4   48                 9464.1884         0.020  1      LIF
  3   49    4   50                 9419.7610         0.020  2      LIF
  3   49    4   50                 9419.7619         0.020  2      LIF
  3   49    4   50                 9420.8159         0.020  1      LIF
  3   50    1   49                 9966.0918         0.020  2      LIF
  3   50    1   49                 9967.9062         0.020  1      LIF
  3   50    1   51                 9918.5245         0.020  2      LIF
  3   50    1   51                 9920.3418         0.020  1      LIF
  3   50    2   49                 9790.4489         0.020  2      LIF
  3   50    2   49                 9792.2730         0.020  1      LIF
  3   50    2   51                 9743.9575         0.020  2      LIF
  3   50    2   51                 9745.7704         0.020  1      LIF
  3   50    3   49                 9622.9695         0.020  2      LIF
  3   50    3   49                 9624.7945         0.020  1      LIF
  3   50    3   51                 9577.6142         0.020  2      LIF
  3   50    3   51                 9579.4311         0.020  1      LIF
  3   50    4   49                 9463.9292         0.020  2      LIF
  3   50    4   49                 9465.7632         0.020  1      LIF
  3   50    4   51                 9419.7686         0.020  2      LIF
  3   50    4   51                 9421.5975         0.020  1      LIF
  3   51    1   50                 9963.1762         0.020  1      LIF
  3   51    1   50                 9965.2484         0.020  2      LIF
  3   51    1   52                 9914.7323         0.020  1      LIF
  3   51    1   52                 9916.8238         0.020  2      LIF
  3   51    2   50                 9788.0713         0.020  1      LIF
  3   51    2   50                 9790.1396         0.020  2      LIF
  3   51    2   52                 9740.7180         0.020  1      LIF
  3   51    2   52                 9742.8059         0.020  2      LIF
  3   51    3   50                 9621.1215         0.020  1      LIF
  3   51    3   50                 9623.2115         0.020  2      LIF
  3   51    3   52                 9574.9709         0.020  1      LIF
  3   51    3   52                 9577.0385         0.020  2      LIF
  3   51    4   50                 9462.7176         0.020  1      LIF
  3   51    4   50                 9464.7671         0.020  2      LIF
  3   51    4   52                 9417.7619         0.020  1      LIF
  3   51    4   52                 9419.7814         0.020  2      LIF
  3   52    1   51                 9963.3520         0.020  1      LIF
  3   52    1   53                 9914.0523         0.020  1      LIF
  3   52    2   51                 9788.7877         0.020  1      LIF
  3   52    2   51                 9789.8615         0.020  2      LIF
  3   52    2   53                 9740.6097         0.020  1      LIF
  3   52    2   53                 9741.6968         0.020  2      LIF
  3   52    3   51                 9622.4535         0.020  1      LIF
  3   52    3   51                 9623.5205         0.020  2      LIF
  3   52    3   53                 9575.4560         0.020  1      LIF
  3   52    3   53                 9576.5260         0.020  2      LIF
  3   52    4   51                 9464.6192         0.020  1      LIF
  3   52    4   53                 9418.8730         0.020  1      LIF
  3   53    1   52                 9962.7894         0.020  1      LIF
  3   53    1   54                 9912.6234         0.020  1      LIF
  3   53    2   52                 9788.7760         0.020  1      LIF
  3   53    2   54                 9739.7632         0.020  1      LIF
  3   53    3   52                 9623.0235         0.020  1      LIF
  3   53    3   54                 9575.2214         0.020  1      LIF
  3   53    4   52                 9465.8150         0.020  1      LIF
  3   53    4   54                 9419.2943         0.020  1      LIF
  3   54    3   55                 9574.7955         0.020  1      LIF
  3   55    1   54                 9961.1286         0.020  1      LIF
  3   55    1   56                 9909.2564         0.020  1      LIF
  3   55    2   54                 9788.2612         0.020  1      LIF
  3   55    2   56                 9737.5900         0.020  1      LIF
  3   55    3   54                 9623.7185         0.020  1      LIF
  3   55    3   56                 9574.3229         0.020  1      LIF
  3   55    4   54                 9467.7959         0.020  1      LIF
  3   55    4   56                 9419.7522         0.020  1      LIF
  3   56    1   55                 9960.2004         0.020  1      LIF
  3   56    1   57                 9907.4841         0.020  1      LIF
  3   56    2   55                 9787.9293         0.020  1      LIF
  3   56    2   57                 9736.4391         0.020  1      LIF
  3   56    3   55                 9624.0235         0.020  1      LIF
  3   56    3   57                 9573.8256         0.020  1      LIF
  3   56    3   57                 9573.8272         0.020  1      LIF
  3   56    4   55                 9468.7591         0.020  1      LIF
  3   56    4   57                 9419.9518         0.020  1      LIF
  3   56    5   55                 9322.4341         0.020  1      LIF
  3   56    5   57                 9275.0807         0.020  1      LIF
  3   57    1   56                 9959.2465         0.020  1      LIF
  3   57    1   58                 9905.6884         0.020  1      LIF
  3   57    2   56                 9787.5816         0.020  1      LIF
  3   57    2   58                 9735.2773         0.020  1      LIF
  3   57    3   56                 9624.3085         0.020  1      LIF
  3   57    3   58                 9573.3398         0.020  1      LIF
  3   57    4   56                 9469.7421         0.020  1      LIF
  3   57    4   58                 9420.1737         0.020  1      LIF
  3   57    5   56                 9324.1380         0.020  1      LIF
  3   57    5   58                 9276.0663         0.020  1      LIF
  3   58    3   59                 9572.8472         0.020  1      LIF
  3   59    1   58                 9957.2852         0.020  1      LIF
  3   59    1   60                 9902.0514         0.020  1      LIF
  3   59    2   58                 9786.0979         0.020  2      LIF
  3   59    2   58                 9786.8653         0.020  1      LIF
  3   59    2   60                 9732.1774         0.020  2      LIF
  3   59    2   60                 9732.9437         0.020  1      LIF
  3   59    3   58                 9624.1475         0.020  2      LIF
  3   59    3   58                 9624.9175         0.020  2      LIF
  3   59    3   60                 9571.6415         0.020  2      LIF
  3   59    3   60                 9572.4028         0.020  1      LIF
  3   59    4   58                 9471.7634         0.020  1      LIF
  3   59    4   60                 9420.7024         0.020  1      LIF
  3   59    5   58                 9327.6606         0.020  1      LIF
  3   59    5   60                 9277.3553         0.020  2      not in fit
  3   59    5   60                 9278.1704         0.020  1      LIF
  3   60    1   59                 9956.2699         0.020  1      LIF
  3   60    1   61                 9900.2156         0.020  1      LIF
  3   60    2   59                 9786.5060         0.020  1      LIF
  3   60    2   61                 9731.7823         0.020  1      LIF
  3   60    3   59                 9625.2379         0.020  2      LIF
  3   60    3   61                 9571.2371         0.020  2      thermal emission
  3   60    3   61                 9571.9533         0.020  1      LIF
  3   60    4   59                 9472.8183         0.020  1      LIF
  3   60    4   61                 9421.0342         0.020  1      LIF
  3   60    5   59                 9329.4853         0.020  1      LIF
  3   60    5   61                 9279.3023         0.020  1      LIF
  3   61    1   60                 9954.5866         0.020  2      LIF
  3   61    1   62                 9897.7032         0.020  2      LIF
  3   61    1   62                 9898.3667         0.020  1      thermal emission
  3   61    2   60                 9785.4739         0.020  2      LIF
  3   61    2   60                 9786.1389         0.020  1      thermal emission
  3   61    2   62                 9729.9627         0.020  2      LIF
  3   61    2   62                 9730.6259         0.020  1      thermal emission
  3   61    3   60                 9624.9175         0.020  1      LIF
  3   61    3   60                 9625.5935         0.020  1      thermal emission
  3   61    3   62                 9570.8480         0.020  2      LIF
  3   61    3   62                 9571.5345         0.020  1      thermal emission
  3   62    1   61                 9953.5704         0.020  2      LIF
  3   62    1   61                 9954.2303         0.020  1      LIF
  3   62    1   63                 9895.8902         0.020  2      LIF
  3   62    1   63                 9896.5251         0.020  1      LIF
  3   62    2   61                 9785.1255         0.020  2      LIF
  3   62    2   61                 9785.8007         0.020  1      LIF
  3   62    2   63                 9728.8426         0.020  2      LIF
  3   62    2   63                 9729.4939         0.020  1      LIF
  3   62    3   61                 9625.2905         0.020  2      LIF
  3   62    3   61                 9625.9525         0.020  1      LIF
  3   62    3   63                 9570.4833         0.020  2      LIF
  3   62    3   63                 9571.1385         0.020  1      LIF
  3   62    4   61                 9475.0386         0.020  1      LIF
  3   62    4   63                 9421.7832         0.020  1      LIF
  3   62    5   61                 9333.3236         0.020  1      LIF
  3   62    5   63                 9281.7682         0.020  1      LIF
  3   63    3   62                 9625.7060         0.020  2      thermal emission
  3   63    3   62                 9626.3501         0.020  1      thermal emission
  3   64    1   63                 9951.5367         0.020  2      LIF
  3   64    1   63                 9952.1455         0.020  1      LIF
  3   64    1   63                 9952.1475         0.020  1      LIF
  3   64    1   65                 9892.2140         0.020  2      LIF
  3   64    1   65                 9892.8304         0.020  1      LIF
  3   64    1   65                 9892.8320         0.020  1      LIF
  3   64    2   63                 9784.4840         0.020  2      LIF
  3   64    2   63                 9785.1112         0.020  1      LIF
  3   64    2   63                 9785.1143         0.020  1      LIF
  3   64    2   65                 9726.6318         0.020  2      LIF
  3   64    2   65                 9727.2554         0.020  1      LIF
  3   64    2   65                 9727.2620         0.020  1      LIF
  3   64    3   63                 9626.1245         0.020  2      LIF
  3   64    3   63                 9626.7585         0.020  1      LIF
  3   64    3   63                 9626.7585         0.020  1      LIF
  3   64    3   65                 9569.8124         0.020  2      LIF
  3   64    3   65                 9570.4611         0.020  1      LIF
  3   64    3   65                 9570.4622         0.020  1      LIF
  3   64    4   63                 9476.7545         0.020  2      LIF
  3   64    4   63                 9477.4290         0.020  1      LIF
  3   64    4   65                 9422.0863         0.020  2      LIF
  3   64    4   65                 9422.7840         0.020  1      LIF
  3   64    5   63                 9337.3882         0.020  1      LIF
  3   64    5   63                 9337.3890         0.020  1      LIF
  3   64    5   65                 9284.4861         0.020  1      LIF
  3   64    5   65                 9284.4922         0.020  1      LIF
  3   65    1   64                 9950.4825         0.020  2      LIF
  3   65    1   66                 9890.3677         0.020  2      LIF
  3   65    2   64                 9784.1612         0.020  2      LIF
  3   65    2   66                 9725.5242         0.020  2      LIF
  3   65    3   64                 9626.5605         0.020  2      LIF
  3   65    3   64                 9627.2036         0.020  1      thermal emission
  3   65    3   66                 9569.5286         0.020  2      LIF
  3   65    4   64                 9478.0148         0.020  2      LIF
  3   65    4   66                 9422.6635         0.020  2      LIF
  3   66    3   65                 9627.0298         0.020  2      thermal emission
  3   66    3   65                 9627.6843         0.020  1      thermal emission
  3   67    3   66                 9627.5311         0.020  2      thermal emission
  3   67    3   66                 9628.1892         0.020  1      thermal emission
  3   68    1   67                 9947.9703         0.020  1      LIF
  3   68    1   69                 9885.4873         0.020  1      LIF
  3   68    2   67                 9783.9072         0.020  1      LIF
  3   68    2   69                 9723.0202         0.020  1      LIF
  3   68    3   67                 9628.0590         0.020  2      thermal emission
  3   68    3   67                 9628.7205         0.020  1      LIF
  3   68    3   69                 9569.5308         0.020  1      LIF
  3   68    5   67                 9346.3341         0.020  1      LIF
  3   68    5   69                 9290.8705         0.020  1      LIF
  3   69    1   68                 9946.2810         0.020  2      LIF
  3   69    1   70                 9883.0277         0.020  2      LIF
  3   69    2   68                 9783.0047         0.020  2      LIF
  3   69    2   70                 9721.3587         0.020  2      LIF
  3   69    3   68                 9628.6215         0.020  2      LIF
  3   69    3   68                 9629.3127         0.020  1      thermal emission
  3   69    3   70                 9568.7275         0.020  2      LIF
  3   70    3   69                 9629.2246         0.020  2      thermal emission
  3   70    3   69                 9629.9340         0.020  1      thermal emission
  3   71    2   70                 9782.5210         0.020  2      LIF
  3   71    2   70                 9783.2421         0.020  1      LIF
  3   71    2   72                 9719.4219         0.020  2      LIF
  3   71    2   72                 9720.1294         0.020  1      LIF
  3   71    3   70                 9629.8725         0.020  2      LIF
  3   71    3   70                 9630.6095         0.020  1      LIF
  3   71    3   72                 9568.5833         0.020  2      LIF
  3   71    3   72                 9569.3237         0.020  1      LIF
  3   72    1   71                 9943.9304         0.020  1      LIF
  3   72    1   73                 9878.3924         0.020  1      LIF
  3   72    2   71                 9782.3169         0.020  2      LIF
  3   72    2   71                 9783.1040         0.020  1      LIF
  3   72    2   73                 9718.4921         0.020  2      LIF
  3   72    2   73                 9719.2796         0.020  1      LIF
  3   72    3   71                 9630.5785         0.020  2      LIF
  3   72    3   71                 9631.3545         0.020  1      LIF
  3   72    3   73                 9568.5870         0.020  2      LIF
  3   72    3   73                 9569.3887         0.020  1      LIF
  3   72    5   71                 9355.7798         0.020  2      LIF
  3   72    5   71                 9356.6206         0.020  1      LIF
  3   72    5   73                 9297.8905         0.020  2      LIF
  3   72    5   73                 9298.7310         0.020  1      LIF
  3   73    1   72                 9942.1472         0.020  2      LIF
  3   73    1   72                 9943.0275         0.020  1      LIF
  3   73    1   74                 9875.8646         0.020  2      LIF
  3   73    1   74                 9876.7400         0.020  1      LIF
  3   73    2   72                 9782.1564         0.020  2      LIF
  3   73    2   72                 9782.1570         0.020  2      LIF
  3   73    2   72                 9783.0487         0.020  1      LIF
  3   73    2   74                 9717.6137         0.020  2      LIF
  3   73    2   74                 9717.6200         0.020  2      LIF
  3   73    2   74                 9718.5095         0.020  1      LIF
  3   73    3   72                 9631.3145         0.020  1      LIF
  3   73    3   72                 9631.3305         0.020  1      LIF
  3   73    3   72                 9632.2205         0.020  1      LIF
  3   73    3   74                 9568.6524         0.020  2      LIF
  3   73    3   74                 9568.6601         0.020  2      LIF
  3   73    3   74                 9569.5709         0.020  1      LIF
  3   73    5   72                 9358.5595         0.020  2      LIF
  3   73    5   72                 9359.5006         0.020  1      LIF
  3   73    5   74                 9300.0822         0.020  2      LIF
  3   73    5   74                 9301.0278         0.020  1      LIF
  3   74    1   73                 9941.1455         0.020  2      LIF
  3   74    1   75                 9874.1187         0.020  2      LIF
  3   74    2   73                 9782.0144         0.020  2      LIF
  3   74    2   75                 9716.7757         0.020  2      LIF
  3   74    3   73                 9632.1085         0.020  2      LIF
  3   74    3   73                 9633.4537         0.040  1      thermal emission
  3   74    3   75                 9568.7907         0.020  2      LIF
  3   74    5   73                 9361.4169         0.020  2      LIF
  3   74    5   75                 9302.3752         0.020  2      LIF
  3   75    3   74                 9632.9666         0.020  2      thermal emission
  3   76    3   75                 9633.8991         0.020  2      thermal emission
  3   77    3   76                 9634.9420         0.020  2      not in fit
  3   77    3   76                 9635.3744         0.020  1      not in fit
  3   77    5   76                 9370.7269         0.020  2      not in fit
  3   78    3   77                 9636.5712         0.020  1      not in fit
  3   79    3   78                 9638.5128         0.020  2      not in fit
  3   80    3   79                 9637.2792         0.020  2      not in fit
  3   80    3   79                 9639.7696         0.020  1      not in fit
  3   81    3   80                 9638.8248         0.020  2      not in fit
  3   81    3   82                 9571.1106         0.020  2      LIF
  3   82    1   81                 9933.5297         0.020  2      LIF
  3   82    1   83                 9860.8353         0.020  2      LIF
  3   82    2   81                 9782.0228         0.020  2      LIF
  3   82    2   83                 9711.4488         0.020  2      LIF
  3   82    3   81                 9640.3065         0.020  2      LIF
  3   82    3   83                 9572.0212         0.020  2      LIF
  3   82    5   81                 9388.0162         0.020  2      LIF
  3   82    5   83                 9324.8975         0.020  2      LIF
  3   82    6   81                 9278.2847         0.020  2      LIF
  3   82    6   83                 9218.1280         0.020  2      LIF
  3   83    1   82                 9931.4441         0.020  1      LIF
  3   83    1   84                 9858.0782         0.020  1      LIF
  3   83    2   82                 9781.0057         0.020  1      LIF
  3   83    2   84                 9709.8015         0.020  1      LIF
  3   83    3   82                 9640.4373         0.020  1      LIF
  3   83    3   84                 9571.5727         0.020  1      LIF
  3   83    3   84                 9573.0637         0.020  2      LIF
  3   83    5   82                 9390.7337         0.020  1      LIF
  3   83    5   84                 9327.1849         0.020  1      LIF
  3   83    6   82                 9282.4953         0.020  1      LIF
  3   83    6   84                 9221.9766         0.020  1      LIF
  3   84    3   83                 9643.8200         0.020  2      not in fit
  3   88    3   87                 9649.1832         0.020  1      not in fit
  3   89    3   88                 9651.0785         0.020  1      LIF
  3   90    3   89                 9653.0708         0.020  1      LIF
  3   90    3   91                 9579.2424         0.020  2      not in fit
  3   90    3   91                 9580.5515         0.020  1      LIF
  3   91    3   90                 9655.1899         0.020  1      LIF
  3   92    3   91                 9657.3872         0.020  1      not in fit
  3   93    3   94                 9584.6712         0.020  2      not in fit
  3   94    3   95                 9587.9896         0.020  1      not in fit
  3  100    3  101                 9603.4280         0.020  1      not in fit
  4    7    2    6                 9993.3841         0.020  2      LIF
  4    7    2    6                 9993.4564         0.020  1      LIF
  4    7    2    8                 9986.2236         0.020  2      LIF
  4    7    2    8                 9986.2881         0.020  1      LIF
  4    7    3    6                 9813.0829         0.020  2      LIF
  4    7    3    6                 9813.1594         0.020  1      LIF
  4    7    3    8                 9806.0696         0.020  2      LIF
  4    7    3    8                 9806.1437         0.020  1      LIF
  4    7    4    6                 9640.5455         0.020  2      LIF
  4    7    4    6                 9640.5905         0.020  1      LIF
  4    7    4    8                 9633.6781         0.020  2      LIF
  4    7    4    8                 9633.7432         0.020  1      LIF
  4    7    5    6                 9476.0080         0.020  1      LIF
  4    7    5    8                 9469.3100         0.020  1      LIF
  4    8    2    7                 9993.6627         0.020  2      LIF
  4    8    2    9                 9985.5459         0.020  2      LIF
  4    8    3    7                 9813.4403         0.020  2      LIF
  4    8    3    9                 9805.4939         0.020  2      LIF
  4    8    4    7                 9640.9545         0.020  2      LIF
  4    8    4    9                 9633.1942         0.020  2      LIF
  4    8    5    7                 9476.4371         0.020  2      LIF
  4    8    5    7                 9476.5200         0.020  1      not in fit
  4    8    5    9                 9468.8666         0.020  2      LIF
  4    9    4    8                 9641.3676         0.020  2      not in fit
  4    9    4    8                 9641.4496         0.020  1      not in fit
  4   10    2   11                 9984.1179         0.020  2      LIF
  4   10    2    9                 9994.1377         0.020  2      LIF
  4   10    3   11                 9804.2770         0.020  2      LIF
  4   10    3    9                 9814.0905         0.020  2      LIF
  4   10    4   11                 9632.2205         0.020  2      LIF
  4   10    4    9                 9641.7864         0.020  2      LIF
  4   10    5   11                 9468.1292         0.020  2      LIF
  4   10    5    9                 9477.4512         0.020  2      LIF
  4   10    5    9                 9477.5571         0.020  1      not in fit
  4   10    6   11                 9312.2181         0.020  2      LIF
  4   10    6    9                 9321.3214         0.020  2      LIF
  4   11    2   10                 9994.4639         0.020  1      LIF
  4   11    2   12                 9983.4839         0.020  1      LIF
  4   12    2   11                 9994.6429         0.020  1      LIF
  4   12    2   13                 9982.7125         0.020  1      LIF
  4   12    3   11                 9814.8073         0.020  1      LIF
  4   12    3   13                 9803.1302         0.020  1      LIF
  4   12    4   11                 9642.6135         0.020  2      not in fit
  4   12    4   11                 9642.7366         0.020  1      LIF
  4   12    4   11                 9642.7383         0.020  1      LIF
  4   12    4   13                 9631.2115         0.020  2      not in fit
  4   12    4   13                 9631.3145         0.020  2      LIF
  4   12    4   13                 9631.3305         0.020  2      LIF
  4   12    5   11                 9478.6411         0.020  1      LIF
  4   12    5   13                 9467.5251         0.020  1      LIF
  4   13    2   12                 9994.7967         0.020  1      LIF
  4   13    2   14                 9981.9347         0.020  1      LIF
  4   13    4   14                 9630.7138         0.020  2      not in fit
  4   14    3   15                 9801.8269         0.020  1      not in fit
  4   14    4   13                 9643.4303         0.020  2      LIF
  4   14    4   13                 9643.5586         0.020  1      not in fit
  4   14    4   15                 9630.2185         0.020  2      LIF
  4   14    5   13                 9479.6132         0.020  2      LIF
  4   14    5   15                 9466.7686         0.020  2      LIF
  4   15    4   14                 9643.8213         0.020  2      thermal emission
  4   15    4   14                 9643.9721         0.020  1      LIF
  4   15    4   16                 9629.8725         0.020  1      LIF
  4   16    4   15                 9644.2305         0.020  2      thermal emission
  4   16    4   15                 9644.3824         0.020  1      not in fit
  4   17    2   16                 9995.0730         0.020  2      LIF
  4   17    2   18                 9978.4146         0.020  2      LIF
  4   17    4   16                 9644.6300         0.020  2      LIF
  4   17    4   16                 9644.7952         0.020  1      not in fit
  4   17    4   18                 9628.7205         0.020  2      LIF
  4   17    4   18                 9628.8641         0.020  1      not in fit
  4   17    5   16                 9481.3378         0.020  2      LIF
  4   17    5   16                 9481.5002         0.020  1      not in fit
  4   17    5   18                 9465.8200         0.020  2      LIF
  4   18    4   17                 9645.0293         0.020  2      thermal emission
  4   18    4   17                 9645.2003         0.020  1      not in fit
  4   18    4   19                 9628.3723         0.020  1      not in fit
  4   19    4   18                 9645.4236         0.020  2      thermal emission
  4   19    4   18                 9645.6347         0.020  1      thermal emission
  4   19    4   20                 9627.8811         0.020  1      not in fit
  4   20    4   19                 9645.8254         0.020  2      thermal emission
  4   20    4   19                 9646.0152         0.020  1      thermal emission
  4   21    2   20                 9995.2982         0.020  1      LIF
  4   21    2   22                 9974.8629         0.020  1      LIF
  4   21    3   20                 9816.7437         0.020  2      LIF
  4   21    3   20                 9816.9362         0.020  1      LIF
  4   21    3   22                 9796.7651         0.020  2      LIF
  4   21    3   22                 9796.9679         0.020  1      LIF
  4   21    4   20                 9646.2138         0.020  2      LIF
  4   21    4   20                 9646.4275         0.020  1      LIF
  4   21    4   22                 9626.7005         0.020  2      LIF
  4   21    4   22                 9626.9065         0.020  1      LIF
  4   21    5   20                 9483.7584         0.020  2      LIF
  4   21    5   20                 9483.9824         0.020  1      LIF
  4   21    5   22                 9464.7509         0.020  2      LIF
  4   21    5   22                 9464.9433         0.020  1      LIF
  4   22    2   21                 9995.0493         0.020  2      LIF
  4   22    2   21                 9995.2581         0.020  1      LIF
  4   22    2   23                 9973.6875         0.020  2      LIF
  4   22    2   23                 9973.8948         0.020  1      LIF
  4   22    3   21                 9817.1094         0.020  1      LIF
  4   22    3   23                 9796.2160         0.020  1      LIF
  4   22    4   21                 9646.6138         0.020  2      LIF
  4   22    4   21                 9646.8339         0.020  1      LIF
  4   22    4   23                 9626.2115         0.020  2      LIF
  4   22    4   23                 9626.4175         0.020  1      LIF
  4   22    5   21                 9484.4079         0.020  2      LIF
  4   22    5   21                 9484.6022         0.020  1      LIF
  4   22    5   23                 9464.5269         0.020  2      LIF
  4   22    5   23                 9464.7360         0.020  1      LIF
  4   23    2   22                 9995.1979         0.020  1      LIF
  4   23    2   24                 9972.8914         0.020  1      LIF
  4   23    3   22                 9817.2822         0.020  1      LIF
  4   23    3   24                 9795.4701         0.020  1      LIF
  4   23    4   22                 9647.0034         0.020  2      thermal emission
  4   23    4   22                 9647.2364         0.020  1      LIF
  4   23    4   24                 9625.9525         0.020  1      LIF
  4   23    5   22                 9485.2845         0.020  1      LIF
  4   23    5   24                 9464.5308         0.020  1      LIF
  4   24    2   23                 9995.1143         0.020  1      LIF
  4   24    2   25                 9971.8893         0.020  1      LIF
  4   24    3   23                 9817.2085         0.020  2      LIF
  4   24    3   23                 9817.4438         0.020  1      LIF
  4   24    3   25                 9794.4868         0.020  2      LIF
  4   24    3   25                 9794.7253         0.020  1      LIF
  4   24    4   23                 9647.3982         0.020  2      LIF
  4   24    4   23                 9647.6500         0.020  1      LIF
  4   24    4   25                 9625.2379         0.020  1      LIF
  4   24    4   25                 9625.4625         0.020  1      LIF
  4   24    5   23                 9485.6989         0.020  2      LIF
  4   24    5   23                 9485.9607         0.020  1      LIF
  4   24    5   25                 9464.0933         0.020  2      LIF
  4   24    5   25                 9464.3292         0.020  1      LIF
  4   25    2   24                 9994.7754         0.020  2      LIF
  4   25    2   26                 9970.6097         0.020  2      LIF
  4   25    3   24                 9817.3422         0.020  2      LIF
  4   25    3   26                 9793.7161         0.020  2      LIF
  4   25    4   24                 9647.8044         0.020  2      LIF
  4   25    4   24                 9648.0587         0.020  1      thermal emission
  4   25    4   26                 9624.7355         0.020  2      LIF
  4   26    2   25                 9994.6291         0.020  2      LIF
  4   26    2   25                 9994.9057         0.020  1      LIF
  4   26    2   27                 9969.5599         0.020  2      LIF
  4   26    2   27                 9969.8059         0.020  1      LIF
  4   26    3   25                 9817.4723         0.020  2      LIF
  4   26    3   25                 9817.7406         0.020  1      LIF
  4   26    3   27                 9792.9356         0.020  2      LIF
  4   26    3   27                 9793.2047         0.020  1      LIF
  4   26    4   25                 9648.2091         0.020  2      LIF
  4   26    4   25                 9648.4772         0.020  1      LIF
  4   26    4   27                 9624.2435         0.020  1      LIF
  4   26    4   27                 9624.5125         0.020  1      LIF
  4   26    5   25                 9487.3539         0.020  1      LIF
  4   26    5   27                 9464.0078         0.020  1      LIF
  4   27    2   26                 9994.4802         0.020  2      LIF
  4   27    2   26                 9994.7697         0.020  1      LIF
  4   27    2   26                 9994.7701         0.020  1      LIF
  4   27    2   28                 9968.4754         0.020  2      LIF
  4   27    2   28                 9968.7544         0.020  1      LIF
  4   27    2   28                 9968.7583         0.020  1      LIF
  4   27    3   26                 9817.5914         0.020  2      LIF
  4   27    3   26                 9817.8743         0.020  1      LIF
  4   27    3   26                 9817.8821         0.020  1      LIF
  4   27    3   28                 9792.1384         0.020  2      LIF
  4   27    3   28                 9792.4225         0.020  1      LIF
  4   27    3   28                 9792.4275         0.020  1      LIF
  4   27    4   26                 9648.6072         0.020  2      LIF
  4   27    4   26                 9648.8986         0.020  1      LIF
  4   27    4   26                 9648.9018         0.020  1      LIF
  4   27    4   28                 9623.7855         0.020  1      LIF
  4   27    4   28                 9624.0510         0.020  1      LIF
  4   27    4   28                 9624.0565         0.020  1      LIF
  4   27    5   26                 9488.0739         0.020  1      LIF
  4   27    5   26                 9488.0815         0.020  1      LIF
  4   27    5   28                 9463.8808         0.020  1      LIF
  4   27    5   28                 9463.8831         0.020  1      LIF
  4   28    2   27                 9994.3016         0.020  2      LIF
  4   28    2   27                 9994.6242         0.020  1      LIF
  4   28    2   29                 9967.3720         0.020  2      LIF
  4   28    2   29                 9967.6780         0.020  1      LIF
  4   28    3   27                 9817.6969         0.020  2      LIF
  4   28    3   27                 9818.0119         0.020  1      LIF
  4   28    3   29                 9791.3551         0.020  2      LIF
  4   28    3   29                 9791.6583         0.020  1      LIF
  4   28    4   27                 9649.0114         0.020  2      LIF
  4   28    4   27                 9649.3331         0.020  1      LIF
  4   28    4   29                 9623.3205         0.020  1      LIF
  4   28    4   29                 9623.6085         0.020  1      LIF
  4   28    5   27                 9488.8226         0.020  1      LIF
  4   28    5   29                 9463.7544         0.020  1      LIF
  4   29    2   28                 9994.4681         0.020  1      LIF
  4   29    2   30                 9966.6009         0.020  1      LIF
  4   29    3   28                 9818.1550         0.020  1      LIF
  4   29    3   30                 9790.9006         0.020  1      LIF
  4   29    4   28                 9649.4267         0.020  2      thermal emission
  4   29    4   28                 9649.7785         0.020  1      LIF
  4   29    4   30                 9623.1645         0.020  1      LIF
  4   30    1   29                10178.0353         0.020  1      LIF
  4   30    1   31                10148.6492         0.020  1      LIF
  4   30    2   29                 9993.9122         0.020  2      LIF
  4   30    2   29                 9994.3087         0.020  1      LIF
  4   30    2   31                 9965.1442         0.020  2      LIF
  4   30    2   31                 9965.5253         0.020  1      LIF
  4   30    3   29                 9817.8972         0.020  2      LIF
  4   30    3   29                 9818.2952         0.020  1      LIF
  4   30    3   31                 9789.7729         0.020  2      LIF
  4   30    3   31                 9790.1537         0.020  1      LIF
  4   30    4   29                 9649.8419         0.020  2      LIF
  4   30    4   29                 9650.2483         0.020  1      LIF
  4   30    4   31                 9622.3935         0.020  2      LIF
  4   30    4   31                 9622.7835         0.020  2      LIF
  4   30    5   29                 9490.3950         0.020  1      LIF
  4   30    5   31                 9463.6449         0.020  1      LIF
  4   30    6   29                 9338.9481         0.020  1      LIF
  4   30    6   31                 9312.9494         0.020  1      LIF
  4   31    4   30                 9650.2617         0.040  2      thermal emission
  4   32    4   31                 9650.6995         0.020  2      LIF
  4   32    4   33                 9621.5035         0.020  2      LIF
  4   32    5   31                 9491.5575         0.020  2      LIF
  4   32    5   33                 9463.1360         0.020  2      LIF
  4   33    2   32                 9993.2208         0.020  2      LIF
  4   33    2   32                 9993.3200         0.020  1      LIF
  4   33    2   34                 9961.7090         0.020  2      LIF
  4   33    2   34                 9961.7829         0.020  1      LIF
  4   33    3   32                 9818.1801         0.020  2      LIF
  4   33    3   32                 9818.2869         0.020  1      LIF
  4   33    3   34                 9787.3791         0.020  2      LIF
  4   33    3   34                 9787.4784         0.020  1      LIF
  4   33    4   32                 9651.1595         0.020  2      LIF
  4   33    4   32                 9651.2693         0.020  1      LIF
  4   33    4   32                 9651.2694         0.020  1      LIF
  4   33    4   34                 9621.1215         0.020  1      LIF
  4   33    4   34                 9621.2355         0.020  1      LIF
  4   33    5   32                 9492.3624         0.030  2      LIF
  4   33    5   32                 9492.4992         0.020  1      LIF
  4   33    5   34                 9463.1283         0.030  2      LIF
  4   33    5   34                 9463.2268         0.020  1      LIF
  4   34    4   33                 9651.8345         0.020  1      LIF
  4   35    4   34                 9652.3558         0.020  1      LIF
  4   35    5   34                 9494.1603         0.020  2      not in fit
  4   36    1   35                10174.4963         0.020  1      LIF
  4   36    1   37                10139.5184         0.020  1      LIF
  4   36    2   35                 9992.7209         0.020  1      LIF
  4   36    2   37                 9958.4814         0.020  1      LIF
  4   36    3   35                 9818.7703         0.020  1      LIF
  4   36    3   37                 9785.3090         0.020  1      LIF
  4   36    4   35                 9652.8934         0.020  1      LIF
  4   36    4   37                 9620.2475         0.020  1      LIF
  4   36    5   35                 9495.3313         0.020  1      LIF
  4   36    5   37                 9463.5551         0.020  1      LIF
  4   36    6   35                 9346.3064         0.020  1      LIF
  4   36    6   37                 9315.4469         0.020  1      LIF
  4   37    2   36                 9992.4800         0.020  1      LIF
  4   37    2   38                 9957.3458         0.020  1      LIF
  4   37    3   36                 9818.9180         0.020  1      LIF
  4   37    3   38                 9784.5814         0.020  1      LIF
  4   37    4   36                 9652.4432         0.020  2      not in fit
  4   37    4   36                 9653.4491         0.020  1      LIF
  4   37    4   38                 9619.9815         0.020  1      LIF
  4   37    5   36                 9496.3113         0.020  1      LIF
  4   37    5   38                 9463.7211         0.020  1      LIF
  4   37    6   36                 9347.7287         0.020  1      LIF
  4   37    6   38                 9316.0795         0.020  1      LIF
  4   38    2   37                 9991.4196         0.020  2      LIF
  4   38    2   37                 9992.3020         0.020  1      LIF
  4   38    2   39                 9955.3903         0.020  2      LIF
  4   38    2   39                 9956.2631         0.020  1      LIF
  4   38    3   37                 9818.2446         0.020  2      LIF
  4   38    3   37                 9819.1285         0.020  1      LIF
  4   38    3   39                 9783.0402         0.020  2      LIF
  4   38    3   39                 9783.9135         0.020  1      LIF
  4   38    4   37                 9653.1790         0.020  2      LIF
  4   38    4   37                 9654.0737         0.020  1      LIF
  4   38    4   39                 9618.8835         0.020  2      LIF
  4   38    4   39                 9619.7175         0.020  1      LIF
  4   38    5   37                 9496.4719         0.020  2      LIF
  4   38    5   37                 9497.3675         0.020  1      LIF
  4   38    5   39                 9463.0729         0.020  2      LIF
  4   38    5   39                 9463.9569         0.020  1      LIF
  4   38    6   37                 9348.3470         0.020  2      LIF
  4   38    6   39                 9315.9137         0.020  2      LIF
  4   39    2   38                 9991.1676         0.020  2      LIF
  4   39    2   38                 9992.1553         0.020  1      LIF
  4   39    2   40                 9954.2510         0.020  2      LIF
  4   39    2   40                 9955.2275         0.020  1      LIF
  4   39    3   38                 9818.3972         0.020  2      LIF
  4   39    3   38                 9819.3892         0.020  1      LIF
  4   39    3   40                 9782.3224         0.020  2      LIF
  4   39    3   40                 9783.3052         0.020  1      LIF
  4   39    4   38                 9653.7642         0.020  2      LIF
  4   39    4   38                 9654.7657         0.020  1      LIF
  4   39    4   40                 9618.6035         0.020  2      LIF
  4   39    4   40                 9619.6035         0.020  1      LIF
  4   39    5   38                 9497.5166         0.020  2      LIF
  4   39    5   38                 9498.5176         0.020  1      LIF
  4   39    5   40                 9463.2940         0.020  2      LIF
  4   39    5   40                 9464.2944         0.020  1      LIF
  4   39    6   38                 9350.8807         0.020  1      LIF
  4   39    6   40                 9317.6624         0.020  1      LIF
  4   40    2   39                 9990.8659         0.020  2      LIF
  4   40    2   41                 9953.0640         0.020  2      LIF
  4   40    3   39                 9818.5176         0.020  2      LIF
  4   40    3   39                 9819.8144         0.020  1      LIF
  4   40    3   41                 9781.6035         0.020  2      LIF
  4   40    3   41                 9782.8712         0.020  1      LIF
  4   40    4   39                 9654.3351         0.020  2      LIF
  4   40    4   39                 9655.6285         0.020  1      LIF
  4   40    4   41                 9618.3345         0.020  2      LIF
  4   40    4   41                 9619.6035         0.020  1      LIF
  4   40    5   39                 9498.5464         0.020  2      LIF
  4   40    5   39                 9499.8592         0.020  1      LIF
  4   40    5   41                 9463.5178         0.020  2      LIF
  4   40    5   41                 9464.8069         0.020  1      LIF
  4   40    6   39                 9352.7163         0.020  1      LIF
  4   40    6   41                 9318.7028         0.020  1      LIF
  4   41    2   40                 9992.4803         0.020  1      LIF
  4   41    2   42                 9953.7746         0.020  1      LIF
  4   41    3   40                 9820.5632         0.020  1      LIF
  4   41    3   42                 9782.7683         0.020  1      LIF
  4   41    4   40                 9654.9208         0.020  2      not in fit
  4   41    4   40                 9656.8436         0.020  1      LIF
  4   41    4   42                 9619.9815         0.020  1      LIF
  4   41    5   40                 9501.5415         0.020  1      LIF
  4   41    5   42                 9465.7082         0.020  1      LIF
  4   41    6   40                 9354.9096         0.020  1      LIF
  4   41    6   42                 9320.1116         0.020  1      LIF
  4   42    2   41                 9993.5317         0.020  1      LIF
  4   42    2   43                 9953.9544         0.020  1      LIF
  4   42    3   41                 9822.0629         0.020  1      LIF
  4   42    3   43                 9783.4125         0.020  1      LIF
  4   42    4   41                 9658.8085         0.020  1      LIF
  4   42    4   43                 9621.1215         0.020  2      LIF
  4   42    6   41                 9357.8989         0.020  1      LIF
  4   42    6   43                 9322.3280         0.020  1      LIF
  4   43    4   42                 9652.3404         0.020  1      LIF
  4   43    4   44                 9613.8255         0.020  1      LIF
  4   44    2   43                 9986.9124         0.020  1      LIF
  4   44    2   45                 9945.5682         0.020  1      LIF
  4   44    3   43                 9816.3569         0.020  1      LIF
  4   44    3   45                 9775.9963         0.020  1      LIF
  4   44    4   43                 9654.0799         0.020  1      LIF
  4   44    4   45                 9614.7585         0.020  1      LIF
  4   44    5   43                 9500.3013         0.020  1      LIF
  4   44    5   45                 9462.0646         0.020  1      LIF
  4   44    6   43                 9355.2817         0.030  1      LIF
  4   44    6   45                 9318.1939         0.030  1      LIF
  4   45    4   44                 9655.2259         0.020  1      LIF
  4   46    1   45                10164.5664         0.030  1      LIF
  4   46    1   47                10120.5387         0.030  1      LIF
  4   46    2   45                 9986.9509         0.020  1      LIF
  4   46    2   47                 9943.8818         0.020  1      LIF
  4   46    3   45                 9817.3795         0.020  1      LIF
  4   46    3   47                 9775.3435         0.020  1      LIF
  4   46    4   45                 9656.1293         0.020  1      LIF
  4   46    4   47                 9615.1405         0.020  1      LIF
  4   46    5   45                 9503.4486         0.020  1      LIF
  4   46    5   47                 9463.6311         0.020  1      LIF
  4   46    6   45                 9359.5734         0.030  1      LIF
  4   46    6   47                 9320.9676         0.030  1      LIF
  4   47    1   46                10163.8175         0.030  1      LIF
  4   47    1   48                10118.8945         0.030  1      LIF
  4   47    2   46                 9986.6786         0.020  1      LIF
  4   47    2   48                 9942.7447         0.020  1      LIF
  4   47    3   46                 9817.6126         0.020  1      LIF
  4   47    3   48                 9774.7254         0.020  1      LIF
  4   47    4   46                 9656.8937         0.020  1      LIF
  4   47    4   48                 9615.1405         0.020  1      LIF
  4   47    5   46                 9504.8035         0.020  1      LIF
  4   47    5   48                 9464.1807         0.020  1      LIF
  4   47    6   46                 9361.5274         0.020  1      LIF
  4   47    6   48                 9322.1563         0.020  1      LIF
  4   48    4   47                 9657.6189         0.020  1      LIF
  4   49    1   48                10162.0912         0.020  1      LIF
  4   49    1   50                10115.4013         0.020  1      LIF
  4   49    2   48                 9985.9464         0.020  1      LIF
  4   49    2   50                 9940.2989         0.020  1      LIF
  4   49    3   48                 9817.9331         0.020  1      LIF
  4   49    3   50                 9773.3948         0.020  1      LIF
  4   49    4   48                 9658.3277         0.020  1      LIF
  4   49    4   48                 9658.3321         0.020  1      LIF
  4   49    4   50                 9614.9517         0.020  1      LIF
  4   49    4   50                 9614.9525         0.020  2      LIF
  4   49    5   48                 9507.3866         0.020  1      LIF
  4   49    5   50                 9465.2519         0.020  1      LIF
  4   49    6   48                 9365.3542         0.020  1      LIF
  4   49    6   50                 9324.5337         0.020  1      LIF
  4   50    4   49                 9659.0240         0.020  1      LIF
  4   51    2   50                 9985.0698         0.020  1      LIF
  4   51    2   52                 9937.7336         0.020  1      LIF
  4   51    3   50                 9818.1616         0.020  1      LIF
  4   51    3   52                 9771.9792         0.020  1      LIF
  4   51    4   50                 9659.7218         0.020  1      LIF
  4   51    4   50                 9659.7250         0.020  1      LIF
  4   51    4   50                 9659.7281         0.020  1      LIF
  4   51    4   52                 9614.7585         0.020  1      LIF
  4   51    4   52                 9614.7671         0.020  1      LIF
  4   51    5   50                 9510.0208         0.020  1      LIF
  4   51    5   52                 9466.3743         0.020  1      LIF
  4   51    6   50                 9369.3078         0.020  1      LIF
  4   51    6   52                 9327.0234         0.020  1      LIF
  4   52    2   51                 9984.6026         0.020  1      LIF
  4   52    2   51                 9984.6037         0.030  1      LIF
  4   52    2   53                 9936.4220         0.020  1      LIF
  4   52    2   53                 9936.4268         0.030  1      LIF
  4   52    3   51                 9818.2702         0.020  1      LIF
  4   52    3   53                 9771.2761         0.020  1      LIF
  4   52    4   51                 9660.4321         0.020  1      LIF
  4   52    4   51                 9660.4329         0.020  1      LIF
  4   52    4   53                 9614.6925         0.020  1      LIF
  4   52    5   51                 9511.3767         0.020  1      LIF
  4   52    5   53                 9466.9624         0.020  1      LIF
  4   53    2   52                 9984.1270         0.020  1      LIF
  4   53    2   54                 9935.1109         0.020  1      LIF
  4   53    3   52                 9818.3734         0.020  1      LIF
  4   53    3   54                 9770.5763         0.020  1      LIF
  4   53    4   52                 9661.1621         0.020  1      LIF
  4   53    4   54                 9614.6325         0.020  1      LIF
  4   53    5   52                 9512.7619         0.020  1      LIF
  4   53    5   54                 9467.6062         0.020  1      LIF
  4   53    6   52                 9373.4180         0.020  1      LIF
  4   53    6   54                 9329.7142         0.020  1      LIF
  4   54    2   53                 9983.6293         0.020  1      LIF
  4   54    2   55                 9933.7825         0.020  1      LIF
  4   54    3   53                 9818.4794         0.020  1      LIF
  4   54    3   55                 9769.8740         0.020  1      LIF
  4   54    4   53                 9661.9019         0.020  1      LIF
  4   54    4   55                 9614.6325         0.020  1      LIF
  4   54    5   53                 9514.1767         0.020  1      LIF
  4   54    5   55                 9468.2863         0.020  1      LIF
  4   54    6   53                 9375.5526         0.020  1      LIF
  4   54    6   55                 9331.1407         0.020  1      LIF
  4   55    2   54                 9983.1307         0.020  1      LIF
  4   55    2   56                 9932.4602         0.320  1      LIF
  4   55    3   54                 9818.5949         0.020  1      LIF
  4   55    3   56                 9769.1863         0.020  1      LIF
  4   55    4   54                 9662.6692         0.020  1      LIF
  4   55    4   56                 9614.6325         0.020  1      LIF
  4   55    5   54                 9515.6289         0.020  1      LIF
  4   55    5   56                 9469.0091         0.020  1      LIF
  4   55    6   54                 9377.7347         0.020  1      LIF
  4   55    6   56                 9332.6320         0.020  1      LIF
  4   56    2   55                 9982.6370         0.020  1      LIF
  4   56    2   57                 9931.1457         0.020  1      LIF
  4   56    3   55                 9818.7314         0.020  1      LIF
  4   56    3   57                 9768.5380         0.020  1      LIF
  4   56    4   55                 9662.7460         0.020  2      LIF
  4   56    4   55                 9663.4684         0.020  1      LIF
  4   56    4   57                 9613.9305         0.020  2      LIF
  4   56    4   57                 9614.6325         0.020  1      LIF
  4   56    6   55                 9379.9919         0.020  1      LIF
  4   56    6   57                 9334.2026         0.020  1      LIF
  4   57    2   56                 9982.1224         0.040  1      LIF
  4   57    2   56                 9982.1294         0.020  1      LIF
  4   57    2   56                 9982.1297         0.020  1      LIF
  4   57    2   58                 9929.8173         0.040  1      LIF
  4   57    2   58                 9929.8232         0.020  1      LIF
  4   57    2   58                 9929.8250         0.020  1      LIF
  4   57    4   56                 9663.5816         0.040  2      LIF
  4   57    4   56                 9664.2761         0.040  1      LIF
  4   57    4   56                 9664.2869         0.020  1      LIF
  4   57    4   58                 9614.0155         0.040  2      LIF
  4   57    4   58                 9614.6925         0.020  2      LIF
  4   57    4   58                 9614.7501         0.040  1      LIF
  4   58    2   57                 9981.6271         0.020  1      LIF
  4   58    2   59                 9928.5124         0.020  1      LIF
  4   58    3   57                 9819.0174         0.020  1      LIF
  4   58    3   59                 9767.2587         0.020  1      LIF
  4   58    4   57                 9664.4438         0.020  2      thermal emission
  4   58    4   57                 9665.1392         0.020  1      LIF
  4   58    4   59                 9614.8105         0.020  1      LIF
  4   59    1   58                10151.5418         0.030  1      LIF
  4   59    1   60                10096.3105         0.030  1      LIF
  4   59    2   58                 9981.1276         0.020  1      LIF
  4   59    2   60                 9927.2048         0.020  1      LIF
  4   59    3   58                 9819.1884         0.020  1      LIF
  4   59    3   60                 9766.6560         0.020  1      LIF
  4   59    4   58                 9665.3316         0.020  2      LIF
  4   59    4   58                 9666.0233         0.020  1      LIF
  4   59    4   60                 9614.2605         0.020  2      LIF
  4   59    4   60                 9614.9525         0.020  1      LIF
  4   59    6   58                 9387.1344         0.020  1      LIF
  4   59    6   60                 9339.3231         0.020  1      LIF
  4   60    1   59                10150.3828         0.030  1      LIF
  4   60    1   61                10094.3341         0.030  1      LIF
  4   60    2   59                 9980.6274         0.020  1      LIF
  4   60    2   61                 9925.9061         0.020  1      LIF
  4   60    3   59                 9819.3761         0.020  1      LIF
  4   60    3   61                 9766.0681         0.020  1      LIF
  4   60    4   59                 9666.2428         0.020  2      thermal emission
  4   60    4   59                 9666.9403         0.020  1      LIF
  4   60    4   61                 9615.1405         0.020  1      LIF
  4   60    5   59                 9523.6112         0.030  1      LIF
  4   60    5   61                 9473.4038         0.030  1      LIF
  4   60    6   59                 9389.6618         0.020  1      LIF
  4   60    6   61                 9341.1866         0.020  1      LIF
  4   61    2   60                 9980.1368         0.020  1      LIF
  4   61    2   62                 9924.6090         0.020  1      LIF
  4   61    4   60                 9667.1902         0.020  2      LIF
  4   61    4   60                 9667.8960         0.020  1      LIF
  4   61    4   62                 9614.6925         0.020  1      LIF
  4   61    4   62                 9615.3647         0.020  1      LIF
  4   62    2   61                 9978.9607         0.020  2      LIF
  4   62    2   61                 9979.6553         0.020  1      LIF
  4   62    2   61                 9979.6564         0.020  1      LIF
  4   62    2   63                 9922.6685         0.020  2      LIF
  4   62    2   63                 9923.3509         0.020  1      LIF
  4   62    2   63                 9923.3544         0.020  1      LIF
  4   62    3   61                 9819.8195         0.020  1      LIF
  4   62    3   63                 9764.9998         0.020  1      LIF
  4   62    4   61                 9668.1848         0.020  2      LIF
  4   62    4   61                 9668.8913         0.020  1      LIF
  4   62    4   61                 9668.8982         0.020  1      LIF
  4   62    4   63                 9614.9525         0.020  1      LIF
  4   62    4   63                 9615.6389         0.020  1      LIF
  4   62    4   63                 9615.6405         0.020  1      LIF
  4   62    6   61                 9394.1964         0.020  2      LIF
  4   62    6   61                 9394.9358         0.020  1      LIF
  4   62    6   63                 9344.4338         0.020  2      LIF
  4   62    6   63                 9345.1798         0.020  1      LIF
  4   63    1   62                10146.9176         0.020  1      LIF
  4   63    1   64                10088.4068         0.020  1      LIF
  4   63    2   62                 9979.1812         0.020  1      LIF
  4   63    2   64                 9922.0969         0.020  1      LIF
  4   63    3   62                 9820.0837         0.020  1      LIF
  4   63    3   64                 9764.5137         0.020  1      LIF
  4   63    4   62                 9669.2086         0.020  2      thermal emission
  4   63    4   62                 9669.9332         0.020  1      LIF
  4   63    4   62                 9669.9404         0.020  1      LIF
  4   63    4   64                 9615.9836         0.020  1      LIF
  4   63    4   64                 9615.9865         0.020  1      LIF
  4   63    6   62                 9397.6951         0.020  1      LIF
  4   63    6   64                 9347.3069         0.020  1      LIF
  4   63    7   62                 9276.1231         0.040  1      LIF
  4   63    7   64                 9227.6939         0.040  1      LIF
  4   64    2   63                 9978.7266         0.020  1      LIF
  4   64    2   65                 9920.8742         0.020  1      LIF
  4   64    4   63                 9670.2780         0.020  2      LIF
  4   64    4   63                 9671.0388         0.020  1      LIF
  4   64    4   65                 9615.6405         0.020  2      LIF
  4   64    4   65                 9616.3819         0.020  1      LIF
  4   65    4   64                 9671.3902         0.020  2      thermal emission
  4   65    4   64                 9672.1889         0.020  1      thermal emission
  4   65    4   64                 9672.1930         0.020  1      LIF
  4   65    4   66                 9616.8282         0.020  1      LIF
  4   66    4   65                 9672.5618         0.020  2      thermal emission
  4   66    4   65                 9673.4171         0.020  1      thermal emission
  4   66    4   65                 9673.4196         0.020  1      LIF
  4   66    4   67                 9617.3791         0.020  1      LIF
  4   67    2   66                 9977.5953         0.020  1      LIF
  4   67    2   68                 9917.4459         0.020  1      LIF
  4   67    4   66                 9673.7853         0.020  2      thermal emission
  4   67    4   66                 9674.7565         0.020  1      thermal emission
  4   67    4   66                 9674.7566         0.020  1      LIF
  4   67    4   68                 9618.0175         0.020  2      LIF
  4   67    6   66                 9409.8062         0.020  1      LIF
  4   67    6   68                 9356.9795         0.020  1      LIF
  4   68    2   67                 9977.4426         0.020  1      LIF
  4   68    2   69                 9916.5434         0.020  1      LIF
  4   68    4   67                 9675.0658         0.020  2      LIF
  4   68    4   67                 9676.2975         0.020  1      LIF
  4   68    4   69                 9617.6575         0.020  2      LIF
  4   68    4   69                 9618.8835         0.020  1      LIF
  4   68    6   67                 9413.2820         0.020  1      LIF
  4   68    6   69                 9359.8814         0.020  1      LIF
  4   68    7   67                 9296.8148         0.030  1      LIF
  4   68    7   69                 9245.6127         0.030  1      LIF
  4   69    4   68                 9676.4133         0.020  2      LIF
  4   69    4   70                 9618.3345         0.020  2      LIF
  4   72    4   71                 9681.3746         0.020  1      LIF
  4   72    4   73                 9621.3705         0.020  2      LIF
  4   73    2   72                 9975.4248         0.020  1      LIF
  4   73    2   74                 9910.8850         0.020  1      LIF
  4   73    4   72                 9683.3046         0.020  1      LIF
  4   73    4   74                 9622.6585         0.020  1      LIF
  4   74    2   73                 9975.6919         0.020  1      LIF
  4   74    2   75                 9910.4391         0.020  1      LIF
  4   74    4   73                 9685.5004         0.020  1      LIF
  4   74    4   75                 9624.2435         0.020  2      LIF
  4   75    2   74                 9972.9146         0.020  2      LIF
  4   75    2   76                 9906.9828         0.020  2      LIF
  4   75    4   74                 9684.6612         0.020  2      LIF
  4   75    4   76                 9622.7835         0.050  2      LIF
  4   76    2   75                 9973.1864         0.020  2      LIF
  4   76    2   77                 9906.5633         0.020  2      LIF
  4   76    4   75                 9686.9454         0.020  2      LIF
  4   76    4   77                 9624.5125         0.020  2      LIF
  4   77    2   76                 9973.3886         0.020  2      LIF
  4   77    2   78                 9906.0737         0.020  2      LIF
  4   77    4   76                 9684.6467         0.020  1      LIF
  4   77    4   76                 9689.1945         0.020  2      LIF
  4   77    4   78                 9621.6105         0.020  1      LIF
  4   77    4   78                 9626.1245         0.020  2      LIF
  4   78    2   77                 9970.1802         0.020  1      LIF
  4   78    2   79                 9902.1969         0.020  1      LIF
  4   78    4   77                 9688.1294         0.020  1      LIF
  4   78    4   79                 9624.5125         0.020  1      LIF
  4   78    4   79                 9627.9792         0.020  2      not in fit
  4   79    2   78                 9970.7541         0.020  1      LIF
  4   79    2   80                 9902.1119         0.020  1      LIF
  4   79    4   78                 9690.8566         0.020  1      LIF
  4   79    4   80                 9626.6645         0.020  1      LIF
  4   80    2   79                 9971.0323         0.020  1      LIF
  4   80    2   81                 9901.7312         0.020  1      LIF
  4   80    4   79                 9693.3271         0.020  1      LIF
  4   80    4   81                 9628.5795         0.020  1      LIF
  0   15    0   14      1   14      194.2938         0.025  2      LIF
  0   22    0   21      1   21      193.0903         0.025  2      thermal emission
  0   22    0   21      1   21      193.1326         0.020  1      thermal emission
  0   23    0   22      1   22      192.9147         0.025  1      LIF
  0   23    0   22      1   22      192.9178         0.025  2      LIF
  0   25    0   24      1   24      192.4830         0.020  1      thermal emission
  0   26    0   25      1   25      192.2410         0.025  2      thermal emission
  0   30    0   29      0   31       29.9681         0.020  2      LIF
  0   30    0   29      1   29      191.1766         0.025  2      LIF
  0   30    0   29      1   29      191.2061         0.025  1      LIF
  0   30    1   29      1   31       29.3847         0.020  2      LIF
  0   32    0   31      1   31      190.6309         0.020  2      thermal emission
  0   33    0   32      1   32      190.3172         0.020  1      thermal emission
  0   34    0   33      1   33      189.9865         0.020  1      thermal emission
  0   36    0   35      1   35      189.3406         0.020  1      thermal emission
  0   37    0   36      0   38       36.5889         0.020  1      LIF
  0   37    0   36      1   36      188.9991         0.020  1      LIF
  0   37    1   36      1   38       35.9015         0.020  1      LIF
  0   38    0   37      1   37      188.6233         0.020  1      thermal emission
  0   40    0   39      1   39      187.8934         0.025  2      thermal emission
  0   41    0   40      1   40      187.5164         0.020  1      thermal emission
  0   42    0   41      1   41      187.1202         0.020  1      thermal emission
  0   43    0   42      1   42      186.6844         0.020  1      thermal emission
  0   44    0   43      0   45       43.1366         0.020  2      LIF
  0   44    0   43      1   43      186.2718         0.025  2      LIF
  0   44    0   43      1   43      186.2811         0.025  1      thermal emission
  0   44    1   43      1   45       42.2497         0.020  2      LIF
  0   45    0   44      1   44      185.8273         0.020  1      thermal emission
  0   45    0   44      1   44      185.8383         0.025  2      thermal emission
  0   46    0   45      1   45      185.4063         0.020  1      thermal emission
  0   47    0   46      1   46      184.9364         0.020  1      thermal emission
  0   47    0   46      1   46      184.9426         0.025  2      thermal emission
  0   48    0   47      1   47      184.4885         0.020  1      thermal emission
  0   49    0   48      1   48      183.9948         0.020  1      thermal emission
  0   49    0   48      1   48      184.0203         0.025  2      thermal emission
  0   51    0   50      1   50      183.0168         0.020  1      thermal emission
  0   52    0   51      1   51      182.5002         0.025  2      thermal emission
  0   53    0   52      1   52      181.9707         0.020  1      thermal emission
  0   53    0   52      1   52      181.9874         0.025  2      thermal emission
  0   54    0   53      0   55       52.1313         0.020  1      LIF
  0   54    0   53      1   53      181.4371         0.025  1      LIF
  0   54    0   53      1   53      181.4484         0.020  2      thermal emission
  0   54    1   53      1   55       51.0208         0.020  1      LIF
  0   56    0   55      1   55      180.3444         0.025  2      thermal emission
  0   56    0   55      1   55      180.3472         0.025  1      thermal emission
  0   59    0   58      1   58      178.5676         0.025  1      thermal emission
  0   63    0   62      1   62      176.0719         0.020  2      LIF
  0   71    0   70      0   72       66.3404         0.020  1      LIF
  0   71    0   70      1   70      170.3279         0.020  1      LIF
  0   71    1   70      1   72       64.7798         0.020  1      LIF
  0   80    0   79      0   81       73.2457         0.020  2      LIF
  0   80    0   79      1   79      162.7925         0.020  2      LIF
  0   80    1   79      1   81       71.3190         0.020  2      LIF
  0   89    0   88      0   90       79.4620         0.020  1      LIF
  0   89    0   88      1   88      153.6191         0.020  1      LIF
  0   89    1   88      1   90       77.1895         0.020  1      LIF
  0   93    0   92      0   94       82.0056         0.020  2      LIF
  0   94    0   93      0   95       82.6505         0.020  2      LIF
  0   96    0   95      0   97       83.8106         0.020  2      LIF
  0   96    0   95      0   97       83.8166         0.020  2      LIF
  0   97    0   96      0   98       84.4155         0.020  1      LIF
  0   97    0   96      0   98       84.4160         0.020  1      LIF
  0   97    0   96      1   96      143.9565         0.020  1      LIF
  0   97    1   96      1   98       81.7110         0.020  1      LIF
  0   98    0   97      0   99       84.9761         0.020  2      LIF
  0   99    0   98      0  100       85.5193         0.020  1      LIF
  0   99    0   98      0  100       85.5365         0.020  2      LIF
  0  100    0   99      0  101       86.0704         0.020  2      LIF
  0  100    0   99      0  101       86.0778         0.020  1      LIF
  0  101    0  100      0  102       86.5836         0.020  1      LIF
  0  101    0  100      0  102       86.6197         0.020  2      LIF
  0  102    0  101      0  103       87.1273         0.020  2      LIF
  0  102    0  101      0  103       87.1305         0.020  1      LIF
  0  103    0  102      0  104       87.6411         0.020  1      LIF
  0  103    0  102      0  104       87.6446         0.020  2      LIF
  0  104    0  103      0  105       88.1447         0.020  1      LIF
  0  104    0  103      0  105       88.1534         0.020  2      LIF
  0  105    0  104      0  106       88.6079         0.020  1      LIF
  0  105    0  104      0  106       88.6190         0.020  2      LIF
  0  106    0  105      0  107       89.0689         0.020  2      LIF
  0  106    0  105      0  107       89.0989         0.020  1      LIF
  0  107    0  106      0  108       89.5128         0.020  1      LIF
  0  107    0  106      0  108       89.5303         0.020  2      LIF
  0  108    0  107      0  109       89.9460         0.020  2      LIF
  0  108    0  107      0  109       89.9700         0.020  1      LIF
  0  109    0  108      0  110       90.3669         0.020  2      LIF
  0  109    0  108      0  110       90.3945         0.020  1      LIF
  0  110    0  109      0  111       90.7938         0.020  2      LIF
  0  110    0  109      0  111       90.8028         0.020  1      LIF
  0  111    0  110      0  112       91.1570         0.020  2      LIF
  0  111    0  110      0  112       91.1623         0.020  1      LIF
  0  112    0  111      0  113       91.5504         0.020  2      LIF
  0  113    0  112      0  114       91.8829         0.020  1      LIF
  0  114    0  113      0  115       92.2225         0.020  1      LIF
  0  115    0  114      0  116       92.5274         0.020  2      LIF
  0  115    0  114      0  116       92.5391         0.020  1      LIF
  0  119    0  118      0  120       93.4643         0.020  1      LIF
  0  120    0  119      0  121       93.6345         0.020  1      LIF
  0  120    0  119      0  121       93.6625         0.020  2      LIF
  1    8    0    7      0    9        8.4492         0.020  1      LIF
  1    8    0    7      1    7      195.0018         0.020  1      LIF
  1    8    1    7      1    9        8.3148         0.020  1      LIF
  1    8    1    7      2    7      187.7483         0.020  1      LIF
  1    8    2    7      2    9        8.1264         0.020  1      LIF
  1   20    0   19      1   19      193.4896         0.020  1      thermal emission
  1   21    0   20      1   20      193.3240         0.025  1      thermal emission
  1   25    0   24      1   24      192.4803         0.020  2      thermal emission
  1   27    0   26      1   26      192.0058         0.020  2      thermal emission
  1   28    0   27      1   27      191.7500         0.020  2      thermal emission
  1   28    1   27      2   27      184.2955         0.020  2      thermal emission
  1   31    0   30      1   30      190.8982         0.020  1      thermal emission
  1   32    0   31      0   33       31.8759         0.020  2      LIF
  1   32    1   31      1   33       31.2527         0.020  2      LIF
  1   32    1   31      2   31      183.1210         0.025  2      LIF
  1   32    2   31      2   33       30.6061         0.020  2      LIF
  1   33    0   32      1   32      190.3202         0.020  2      thermal emission
  1   33    1   32      2   32      182.7862         0.020  1      thermal emission
  1   34    0   33      0   35       33.7897         0.020  1      LIF
  1   34    0   33      1   33      190.0065         0.020  2      thermal emission
  1   34    1   33      1   35       33.1352         0.020  1      LIF
  1   34    1   33      2   33      182.4466         0.025  1      LIF
  1   34    2   33      2   35       32.4491         0.020  1      LIF
  1   35    0   34      1   34      189.6520         0.020  1      thermal emission
  1   36    1   35      2   35      181.7795         0.020  2      thermal emission
  1   37    0   36      1   36      189.0105         0.020  2      thermal emission
  1   37    1   36      2   36      181.4300         0.025  2      thermal emission
  1   38    0   37      1   37      188.6282         0.020  2      LIF
  1   38    1   37      2   37      181.0249         0.025  2      LIF
  1   39    0   38      1   38      188.2643         0.020  1      thermal emission
  1   39    0   38      1   38      188.2757         0.025  2      thermal emission
  1   39    1   38      2   38      180.6389         0.025  2      thermal emission
  1   40    0   39      1   39      187.8941         0.020  1      thermal emission
  1   40    1   39      2   39      180.2412         0.020  1      thermal emission
  1   41    0   40      1   40      187.5088         0.020  2      thermal emission
  1   41    1   40      2   40      179.8239         0.020  2      thermal emission
  1   41    1   40      2   40      179.8364         0.020  1      thermal emission
  1   42    0   41      0   43       41.2836         0.020  1      LIF
  1   42    0   41      2   41      366.5385         0.020  2      LIF
  1   42    1   41      1   43       40.4617         0.020  1      LIF
  1   42    1   41      2   41      179.4192         0.025  1      LIF
  1   42    2   41      2   43       39.5744         0.020  1      LIF
  1   42    2   41      2   43       39.5759         0.020  1      LIF
  1   43    1   42      2   42      179.0020         0.025  2      thermal emission
  1   43    1   42      2   42      179.0109         0.020  1      LIF
  1   44    0   43      0   45       43.1329         0.020  1      LIF
  1   44    1   43      1   45       42.2645         0.020  1      LIF
  1   44    1   43      2   43      178.5296         0.025  2      thermal emission
  1   44    1   43      2   43      178.5453         0.020  1      LIF
  1   44    2   43      2   45       41.3350         0.020  1      LIF
  1   45    1   44      2   44      178.0866         0.020  1      LIF
  1   45    1   44      2   44      178.0899         0.025  2      thermal emission
  1   46    0   45      1   45      185.4036         0.025  2      thermal emission
  1   46    1   45      2   45      177.6285         0.020  2      thermal emission
  1   48    1   47      2   47      176.6534         0.020  2      thermal emission
  1   50    0   49      1   49      183.5236         0.020  2      thermal emission
  1   51    0   50      1   50      183.0223         0.025  2      thermal emission
  1   53    0   52      0   54       51.2461         0.020  1      LIF
  1   53    1   52      1   54       50.1614         0.020  1      LIF
  1   53    1   52      2   52      173.9984         0.020  1      LIF
  1   53    2   52      2   54       49.0167         0.020  1      LIF
  1   54    1   53      2   53      173.4252         0.020  2      thermal emission
  1   55    0   54      1   54      180.8867         0.020  1      thermal emission
  1   55    0   54      1   54      180.9138         0.025  2      thermal emission
  1   57    1   56      2   56      171.6547         0.025  2      thermal emission
  1   58    0   57      1   57      179.1850         0.020  2      thermal emission
  1   60    0   59      1   59      177.9777         0.025  2      thermal emission
  1   64    0   63      0   65       60.6868         0.020  1      LIF
  1   64    0   63      1   63      175.3986         0.020  1      LIF
  1   64    1   63      1   65       59.3387         0.020  1      LIF
  1   64    1   63      2   63      167.0381         0.020  1      LIF
  1   64    2   63      2   65       57.8572         0.020  1      LIF
  1   65    0   64      0   66       61.5128         0.020  1      LIF
  1   65    0   64      0   66       61.5146         0.020  1      LIF
  1   65    0   64      1   64      174.7234         0.020  1      LIF
  1   65    1   64      1   66       60.1201         0.020  1      LIF
  1   65    1   64      1   66       60.1202         0.020  1      LIF
  1   65    1   64      2   64      166.3001         0.020  1      LIF
  1   65    2   64      2   66       58.6334         0.020  1      LIF
  1   65    2   64      2   66       58.6343         0.020  1      LIF
  1   68    0   67      0   69       63.9674         0.020  1      LIF
  1   68    0   67      1   67      172.6054         0.020  1      LIF
  1   68    1   67      1   69       62.4679         0.020  1      LIF
  1   68    1   67      2   67      164.0608         0.020  1      LIF
  1   68    2   67      2   69       60.8988         0.020  1      LIF
  1   70    0   69      0   71       65.5632         0.020  2      LIF
  1   70    0   69      1   69      171.1416         0.020  2      LIF
  1   70    1   69      1   71       64.0143         0.020  2      LIF
  1   70    1   69      2   69      162.4763         0.020  2      LIF
  1   70    2   69      2   71       62.3699         0.020  2      LIF
  1   80    0   79      0   81       73.2195         0.020  1      LIF
  1   80    0   79      1   79      162.7299         0.020  1      LIF
  1   80    1   79      1   81       71.3222         0.020  1      LIF
  1   80    1   79      2   79      153.5168         0.025  1      LIF
  1   80    2   79      2   81       69.2878         0.020  1      LIF
  1   82    0   81      0   83       74.6543         0.020  2      LIF
  1   82    0   81      1   81      160.8610         0.020  2      LIF
  1   82    1   81      1   83       72.6971         0.020  2      LIF
  1   82    1   81      2   81      151.5035         0.020  2      LIF
  1   82    2   81      2   83       70.5851         0.020  2      LIF
  1   83    0   82      0   84       75.3659         0.020  2      LIF
  1   83    0   82      1   82      159.8960         0.020  2      LIF
  1   83    1   82      1   84       73.3599         0.020  2      LIF
  1   83    1   82      2   82      150.4511         0.025  2      LIF
  1   83    2   82      2   84       71.2024         0.020  2      LIF
  1   84    0   83      0   85       76.0426         0.020  2      LIF
  1   84    0   83      0   85       76.0558         0.020  1      LIF
  1   84    0   83      0   85       76.0630         0.020  1      LIF
  1   84    0   83      0   85       76.0959         0.020  2      LIF
  1   84    0   83      1   83      158.8844         0.020  1      LIF
  1   84    0   83      1   83      158.8928         0.020  2      LIF
  1   84    1   83      1   85       74.0292         0.020  2      LIF
  1   84    1   83      1   85       74.0300         0.020  2      LIF
  1   84    1   83      1   85       74.0301         0.020  1      LIF
  1   84    1   83      1   85       74.0318         0.020  1      LIF
  1   84    1   83      2   83      149.3753         0.025  1      LIF
  1   84    2   83      2   85       71.8125         0.020  1      LIF
  1   84    2   83      2   85       71.8150         0.020  1      LIF
  1   85    0   84      0   86       76.7441         0.020  1      LIF
  1   85    0   84      1   84      157.8797         0.020  1      LIF
  1   85    1   84      1   86       74.6381         0.020  1      LIF
  1   85    1   84      1   86       74.6876         0.020  1      LIF
  1   85    1   84      2   84      148.2615         0.025  1      LIF
  1   85    2   84      2   86       72.4223         0.020  1      LIF
  1   86    0   85      0   87       77.4624         0.020  2      LIF
  1   86    0   85      0   87       77.4627         0.020  1      LIF
  1   86    0   85      1   85      156.8507         0.020  1      LIF
  1   86    0   85      1   85      156.8797         0.020  2      LIF
  1   86    1   85      1   87       75.3164         0.020  2      LIF
  1   86    1   85      1   87       75.3267         0.020  1      LIF
  1   86    1   85      2   85      147.1260         0.025  1      LIF
  1   86    1   85      2   85      147.1588         0.020  1      LIF
  1   86    1   87      2   87      144.8532         0.040  1      LIF
  1   86    2   85      2   87       73.0211         0.020  1      LIF
  1   87    0   86      0   88       78.1188         0.020  2      LIF
  1   87    0   86      0   88       78.1289         0.020  2      LIF
  1   87    0   86      1   86      155.8065         0.020  2      LIF
  1   87    1   86      1   88       75.9617         0.020  2      LIF
  1   87    1   86      1   88       75.9648         0.020  2      LIF
  1   88    0   87      0   89       78.7927         0.020  1      LIF
  1   88    0   87      1   87      154.7019         0.020  1      LIF
  1   88    1   87      1   89       76.5694         0.020  1      LIF
  1   88    1   87      1   89       76.5729         0.020  1      LIF
  1   88    1   87      1   89       76.5796         0.020  2      LIF
  1   88    1   87      1   89       76.5965         0.020  1      LIF
  1   88    1   87      2   87      144.8376         0.020  1      LIF
  1   88    1   87      3   87      279.4017         0.020  2      LIF
  1   88    2   87      2   89       74.1751         0.020  1      LIF
  1   88    2   87      3   87      134.5123         0.020  1      LIF
  1   88    3   87      3   89       71.5548         0.020  1      LIF
  1   88    3   87      3   89       71.5740         0.020  2      LIF
  1   89    0   88      0   90       79.4597         0.020  1      LIF
  1   89    1   88      1   90       77.1917         0.020  1      LIF
  1   89    1   88      2   88      143.6671         0.020  1      LIF
  1   89    2   88      2   90       74.7365         0.020  1      LIF
  1   89    2   88      3   88      133.2223         0.020  1      LIF
  1   89    3   88      3   90       72.0444         0.020  1      LIF
  1   90    0   89      0   91       80.1067         0.030  1      LIF
  1   90    0   89      0   91       80.1448         0.020  2      LIF
  1   90    0   89      1   89      152.4877         0.020  1      LIF
  1   90    0   89      1   89      152.5443         0.020  2      LIF
  1   90    1   89      1   91       77.7743         0.020  2      LIF
  1   90    1   89      1   91       77.8070         0.020  1      LIF
  1   91    0   90      0   92       80.7503         0.020  2      LIF
  1   91    0   90      0   92       80.7601         0.020  1      LIF
  1   91    0   90      1   90      151.3583         0.020  1      LIF
  1   91    0   90      1   90      151.3883         0.020  2      LIF
  1   91    1   90      1   92       78.3845         0.020  2      LIF
  1   91    1   90      1   92       78.3902         0.020  1      LIF
  1   91    1   90      3   90      271.7796         0.020  2      LIF
  1   91    3   90      3   92       73.0013         0.020  2      LIF
  1   92    0   91      0   93       81.3732         0.020  1      LIF
  1   92    0   91      0   93       81.3948         0.020  2      LIF
  1   92    0   91      1   91      150.1560         0.020  1      LIF
  1   92    0   91      1   91      150.2021         0.020  2      LIF
  1   92    1   91      1   93       78.9833         0.020  1      LIF
  1   92    1   91      1   93       78.9857         0.020  2      LIF
  1   92    1   91      1   93       78.9877         0.020  2      LIF
  1   92    1   91      3   91      269.1298         0.020  2      LIF
  1   92    3   91      3   93       73.4452         0.020  2      LIF
  1   93    0   92      0   94       82.0095         0.020  2      LIF
  1   93    0   92      0   94       82.0175         0.020  1      LIF
  1   93    0   92      1   92      149.0134         0.020  1      LIF
  1   93    0   92      1   92      149.0226         0.020  2      LIF
  1   93    1   92      1   94       79.5282         0.020  1      LIF
  1   93    1   92      1   94       79.5402         0.020  2      LIF
  1   93    1   92      3   92      266.3825         0.020  2      LIF
  1   93    3   92      3   94       73.8845         0.020  2      LIF
  1   94    1   93      1   95       80.0978         0.020  2      LIF
  1   95    0   94      0   96       83.2336         0.020  1      LIF
  1   95    0   94      1   94      146.5397         0.020  1      LIF
  1   95    1   94      1   96       80.6492         0.020  1      LIF
  1   95    1   94      3   94      260.6726         0.020  1      LIF
  1   95    3   94      3   96       74.6878         0.020  1      LIF
  1   97    0   96      0   98       84.3940         0.020  1      LIF
  1   97    1   96      1   98       81.6905         0.020  1      LIF
  1   97    1   96      1   98       81.7225         0.020  2      LIF
  1   98    0   97      0   99       84.9702         0.020  2      LIF
  1   98    0   97      0   99       84.9756         0.020  1      LIF
  1   98    0   97      1   97      142.5844         0.020  1      LIF
  1   98    0   97      1   97      142.6425         0.020  2      LIF
  1   98    1   97      1   99       82.2104         0.020  2      LIF
  1   98    1   97      1   99       82.2152         0.020  1      LIF
  1  100    0   99      0  101       86.0704         0.020  2      LIF
  1  100    0   99      0  101       86.0749         0.020  1      LIF
  1  100    0   99      1   99      139.8419         0.020  2      LIF
  1  100    0   99      1   99      139.8719         0.020  1      LIF
  1  100    1   99      1  101       83.1858         0.020  1      LIF
  1  100    1   99      1  101       83.1930         0.020  2      LIF
  1  100    1   99      1  101       83.1978         0.020  2      LIF
  1  101    1  100      1  102       83.6510         0.020  1      LIF
  1  102    1  101      1  103       84.0974         0.020  2      LIF
  1  103    1  102      1  104       84.5673         0.020  2      LIF
  1  110    1  109      1  111       87.0241         0.020  1      LIF
  1  111    1  110      1  112       87.2811         0.020  2      LIF
  1  111    1  110      2  110      108.3016         0.020  2      LIF
  1  111    2  110      2  112       82.6644         0.020  2      LIF
  1  117    1  116      1  118       88.1664         0.020  1      LIF
  1  118    1  117      1  119       88.1571         0.020  1      LIF
  1  118    1  117      2  117       89.9845         0.020  1      LIF
  1  118    2  117      2  119       81.3766         0.020  1      LIF
  2   12    0   11      0   13       12.3920         0.020  2      LIF
  2   12    0   11      1   11      194.6632         0.020  2      LIF
  2   12    1   11      1   13       12.1607         0.020  2      LIF
  2   12    1   11      2   11      187.3695         0.020  2      LIF
  2   12    2   11      2   13       11.9094         0.020  2      LIF
  2   12    2   11      3   11      179.8340         0.020  2      LIF
  2   12    3   11      3   13       11.6652         0.020  2      LIF
  2   13    3   12      3   14       12.5978         0.020  2      LIF
  2   17    1   16      1   18       16.9883         0.020  2      LIF
  2   17    1   16      2   16      186.6716         0.020  2      LIF
  2   17    2   16      2   18       16.6706         0.020  2      LIF
  2   17    2   16      3   16      179.1316         0.020  2      LIF
  2   17    3   16      3   18       16.3015         0.020  2      LIF
  2   33    1   32      2   32      182.7941         0.020  2      thermal emission
  2   34    1   33      2   33      182.4803         0.020  2      thermal emission
  2   35    1   34      2   34      182.1385         0.020  1      thermal emission
  2   35    1   34      2   34      182.1518         0.020  2      thermal emission
  2   36    1   35      2   35      181.7903         0.020  1      thermal emission
  2   37    1   36      2   36      181.4198         0.020  1      thermal emission
  2   45    2   44      3   44      170.0569         0.025  1      LIF
  2   46    2   45      3   45      169.5695         0.020  1      LIF
  2   48    0   47      0   49       46.7681         0.020  2      LIF
  2   48    0   47      0   49       46.7830         0.020  1      LIF
  2   48    0   47      1   47      184.4859         0.020  2      LIF
  2   48    0   47      2   47      361.1374         0.020  1      LIF
  2   48    1   47      1   49       45.8043         0.020  2      LIF
  2   48    2   47      2   49       44.7668         0.020  2      LIF
  2   48    2   47      2   49       44.8036         0.020  1      LIF
  2   48    2   47      3   47      168.5463         0.020  1      LIF
  2   48    2   47      3   47      168.5540         0.020  2      LIF
  2   48    3   47      3   49       43.7050         0.020  2      LIF
  2   48    3   47      3   49       43.7189         0.020  1      LIF
  2   49    1   48      2   48      176.1695         0.020  2      thermal emission
  2   50    1   49      1   51       47.5497         0.020  1      LIF
  2   50    1   49      2   49      175.6163         0.020  1      LIF
  2   50    1   49      2   49      175.6370         0.020  2      LIF
  2   50    2   49      2   51       46.4994         0.020  1      LIF
  2   51    0   50      0   52       49.4549         0.020  1      LIF
  2   51    1   50      1   52       48.4337         0.020  1      LIF
  2   51    1   50      2   50      175.0931         0.020  1      LIF
  2   51    2   50      2   52       47.3213         0.020  1      LIF
  2   51    2   50      3   50      166.9150         0.020  1      LIF
  2   51    3   50      3   52       46.1780         0.020  1      LIF
  2   53    3   52      3   54       47.7910         0.020  1      LIF
  2   54    1   53      1   55       51.0159         0.020  1      LIF
  2   54    1   53      2   53      173.4462         0.020  1      LIF
  2   54    2   53      3   53      165.1477         0.020  1      LIF
  2   54    3   53      3   55       48.6052         0.020  1      LIF
  2   55    0   54      0   56       52.9924         0.030  2      LIF
  2   55    0   54      0   56       53.0058         0.020  1      LIF
  2   55    1   54      1   56       51.8611         0.020  2      LIF
  2   55    1   54      1   56       51.8707         0.020  1      LIF
  2   55    1   54      2   54      172.8633         0.020  1      LIF
  2   55    1   54      2   54      172.8704         0.020  2      LIF
  2   55    2   54      2   56       50.6689         0.020  2      LIF
  2   55    2   54      2   56       50.6774         0.020  1      LIF
  2   55    2   54      3   54      164.5378         0.020  1      LIF
  2   55    2   54      3   54      164.5466         0.020  2      LIF
  2   55    3   54      3   56       49.3968         0.020  2      LIF
  2   55    3   54      3   56       49.4030         0.020  1      LIF
  2   56    0   55      0   57       53.8769         0.020  1      LIF
  2   56    0   55      0   57       53.8777         0.020  1      LIF
  2   56    1   55      1   57       52.7191         0.020  1      LIF
  2   56    1   55      1   57       52.7196         0.020  1      LIF
  2   56    1   55      1   57       52.7197         0.020  1      LIF
  2   56    1   55      2   55      172.2672         0.020  1      LIF
  2   56    2   55      2   57       51.4922         0.020  1      LIF
  2   56    2   55      2   57       51.4957         0.020  1      LIF
  2   56    2   55      3   55      163.9057         0.020  1      LIF
  2   56    3   55      3   57       50.1943         0.020  1      LIF
  2   56    3   55      3   57       50.1945         0.020  1      LIF
  2   56    3   55      3   57       50.1977         0.030  1      LIF
  2   56    3   55      4   55      155.2627         0.020  1      LIF
  2   56    4   55      4   57       48.8039         0.020  1      LIF
  2   57    1   56      1   58       53.5548         0.020  1      LIF
  2   57    3   56      3   58       50.9906         0.020  1      LIF
  2   58    0   57      0   59       55.6073         0.020  1      LIF
  2   58    0   57      1   57      179.1739         0.020  1      LIF
  2   58    1   57      1   59       54.4055         0.020  1      LIF
  2   58    1   57      2   57      171.0503         0.020  1      LIF
  2   58    2   57      2   59       53.0958         0.020  1      LIF
  2   58    2   57      3   57      162.6068         0.020  1      LIF
  2   58    3   57      3   59       51.7604         0.020  1      LIF
  2   59    0   58      0   60       56.4581         0.020  2      LIF
  2   59    0   58      0   60       56.4608         0.020  1      LIF
  2   59    0   58      1   58      178.5931         0.020  2      LIF
  2   59    1   58      1   60       55.2300         0.020  2      LIF
  2   59    1   58      1   60       55.2341         0.020  2      LIF
  2   59    1   58      1   60       55.2374         0.020  1      LIF
  2   59    1   58      2   58      170.4166         0.020  2      LIF
  2   59    1   58      2   58      170.4246         0.020  1      LIF
  2   59    2   58      2   60       53.9086         0.020  1      LIF
  2   59    2   58      2   60       53.9390         0.020  2      LIF
  2   59    2   58      2   60       53.9400         0.020  2      LIF
  2   59    2   58      3   58      161.9326         0.020  1      LIF
  2   59    2   58      3   58      161.9428         0.020  2      LIF
  2   59    3   58      3   60       52.5304         0.020  2      LIF
  2   59    3   58      3   60       52.5393         0.020  1      LIF
  2   59    3   58      3   60       52.5421         0.020  2      LIF
  2   60    0   59      0   61       57.3208         0.020  1      LIF
  2   60    0   59      0   61       57.3214         0.020  2      LIF
  2   60    0   59      1   59      177.9704         0.020  1      LIF
  2   60    1   59      1   61       56.0526         0.020  1      LIF
  2   60    1   59      1   61       56.0575         0.020  1      LIF
  2   60    1   59      1   61       56.0575         0.020  2      LIF
  2   60    1   59      2   59      169.7530         0.020  1      LIF
  2   60    1   59      2   59      169.7779         0.020  2      LIF
  2   60    2   59      2   61       54.7291         0.020  1      LIF
  2   60    2   59      2   61       54.7313         0.020  2      LIF
  2   60    2   59      3   59      161.2560         0.020  1      LIF
  2   60    2   59      3   59      161.2662         0.020  2      LIF
  2   60    3   59      3   61       53.2962         0.020  2      LIF
  2   60    3   59      3   61       53.2992         0.020  1      LIF
  2   60    3   59      4   59      152.4352         0.020  1      LIF
  2   60    3   59      4   59      152.4448         0.020  2      LIF
  2   60    4   59      4   61       51.7869         0.020  2      LIF
  2   60    4   59      4   61       51.7906         0.020  1      LIF
  2   61    0   60      0   62       58.1676         0.020  1      LIF
  2   61    0   60      1   60      177.3449         0.020  1      LIF
  2   61    1   60      1   62       56.8818         0.020  1      LIF
  2   61    1   60      2   60      169.1069         0.020  1      LIF
  2   61    2   60      2   62       55.5123         0.020  1      LIF
  2   61    2   60      3   60      160.5497         0.020  1      LIF
  2   61    3   60      3   62       54.0625         0.020  1      LIF
  2   61    3   60      4   60      151.6892         0.020  1      LIF
  2   61    4   60      4   62       52.5207         0.030  1      LIF
  2   62    1   61      1   63       57.6910         0.030  1      LIF
  2   62    1   61      2   61      168.4196         0.020  1      LIF
  2   62    2   61      2   63       56.3051         0.030  1      LIF
  2   62    3   61      3   63       54.8281         0.030  1      LIF
  2   63    0   62      0   64       59.8567         0.020  1      LIF
  2   63    0   62      0   64       59.8610         0.020  1      LIF
  2   63    0   62      1   62      176.0616         0.020  1      LIF
  2   63    1   62      1   64       58.5083         0.020  1      LIF
  2   63    1   62      1   64       58.5092         0.020  1      LIF
  2   63    1   62      2   62      167.7355         0.020  1      LIF
  2   63    2   62      2   64       57.0909         0.020  1      LIF
  2   63    2   62      2   64       57.0925         0.020  1      LIF
  2   63    2   62      3   62      159.0962         0.020  1      LIF
  2   63    3   62      3   64       55.5682         0.020  1      LIF
  2   63    3   62      3   64       55.5694         0.020  1      LIF
  2   63    3   62      4   62      150.1417         0.020  1      LIF
  2   63    4   62      4   64       53.9528         0.020  1      LIF
  2   64    1   63      1   65       59.3143         0.020  1      LIF
  2   65    0   64      0   66       61.5068         0.020  2      LIF
  2   65    0   64      1   64      174.7183         0.020  2      LIF
  2   65    1   64      1   66       60.1099         0.020  2      LIF
  2   65    1   64      1   66       60.1164         0.020  2      LIF
  2   65    1   64      2   64      166.3265         0.020  2      LIF
  2   65    2   64      2   66       58.6255         0.020  2      LIF
  2   65    2   64      2   66       58.6281         0.020  2      LIF
  2   65    2   64      3   64      157.5876         0.020  2      LIF
  2   65    3   64      3   66       57.0405         0.020  2      LIF
  2   65    3   64      3   66       57.0486         0.020  2      LIF
  2   66    0   65      0   67       62.3249         0.020  2      LIF
  2   66    0   65      0   67       62.3361         0.020  1      LIF
  2   66    0   65      1   65      174.0145         0.020  1      LIF
  2   66    0   65      1   65      174.0395         0.020  2      LIF
  2   66    1   65      1   67       60.9026         0.020  2      LIF
  2   66    1   65      1   67       60.9114         0.020  1      LIF
  2   66    1   65      1   67       60.9201         0.020  1      LIF
  2   66    1   65      2   65      165.5786         0.020  1      LIF
  2   66    1   65      2   65      165.5872         0.020  2      LIF
  2   66    2   65      2   67       59.3891         0.020  2      LIF
  2   66    2   65      2   67       59.3984         0.020  1      LIF
  2   66    2   65      3   65      156.7973         0.020  1      LIF
  2   66    2   65      3   65      156.8105         0.020  2      LIF
  2   66    3   65      3   67       57.7766         0.020  1      LIF
  2   66    3   65      3   67       57.7767         0.020  2      LIF
  2   67    1   66      1   68       61.7021         0.020  1      LIF
  2   68    0   67      0   69       63.9628         0.020  1      LIF
  2   68    0   67      0   69       63.9629         0.020  2      LIF
  2   68    0   67      0   69       63.9641         0.020  2      LIF
  2   68    0   67      1   67      172.6183         0.020  2      LIF
  2   68    1   67      1   69       62.4705         0.020  2      LIF
  2   68    1   67      1   69       62.4723         0.020  2      LIF
  2   68    1   67      1   69       62.4755         0.020  1      LIF
  2   68    1   67      2   67      164.0693         0.020  2      LIF
  2   68    2   67      2   69       60.8954         0.020  2      LIF
  2   68    2   67      2   69       60.8995         0.020  2      LIF
  2   68    2   67      2   69       60.9023         0.020  1      LIF
  2   68    2   67      3   67      155.1801         0.020  1      LIF
  2   68    2   67      3   67      155.1939         0.020  2      LIF
  2   68    3   67      3   69       59.2017         0.020  2      LIF
  2   68    3   67      3   69       59.2069         0.020  1      LIF
  2   68    3   67      3   69       59.2089         0.020  2      LIF
  2   68    3   67      4   67      145.9654         0.020  1      LIF
  2   68    3   67      4   67      145.9736         0.020  2      LIF
  2   68    4   67      4   69       57.4035         0.020  1      LIF
  2   68    4   67      4   69       57.4052         0.020  2      LIF
  2   69    0   68      0   70       64.7670         0.020  2      LIF
  2   69    0   68      0   70       64.7687         0.020  1      LIF
  2   69    0   68      1   68      171.8673         0.020  1      LIF
  2   69    0   68      1   68      171.8830         0.020  2      LIF
  2   69    1   68      1   70       63.2463         0.020  1      LIF
  2   69    1   68      1   70       63.2477         0.020  2      LIF
  2   69    1   68      1   70       63.2520         0.020  1      LIF
  2   69    1   68      2   68      163.2727         0.020  1      LIF
  2   69    1   68      2   68      163.2873         0.020  2      LIF
  2   69    2   68      2   70       61.6303         0.020  2      LIF
  2   69    2   68      2   70       61.6378         0.020  1      LIF
  2   69    2   68      3   68      154.3442         0.020  1      LIF
  2   69    2   68      3   68      154.3600         0.020  2      LIF
  2   69    3   68      3   70       59.9162         0.020  2      LIF
  2   69    3   68      3   70       59.9165         0.020  1      LIF
  2   69    3   68      4   68      145.0748         0.020  1      LIF
  2   69    3   68      4   68      145.0859         0.020  2      LIF
  2   69    4   68      4   70       58.0694         0.020  1      LIF
  2   69    4   68      4   70       58.0731         0.020  2      LIF
  2   70    0   69      0   71       65.5635         0.020  1      LIF
  2   70    0   69      0   71       65.5668         0.020  2      LIF
  2   70    0   69      1   69      171.1032         0.020  1      LIF
  2   70    1   69      1   71       64.0101         0.020  1      LIF
  2   70    1   69      1   71       64.0114         0.020  2      LIF
  2   70    1   69      1   71       64.0170         0.030  1      LIF
  2   70    1   69      1   71       64.0230         0.020  1      LIF
  2   70    1   69      2   69      162.4831         0.020  1      LIF
  2   70    2   69      2   71       62.3664         0.020  1      LIF
  2   70    2   69      2   71       62.3780         0.020  2      LIF
  2   70    2   69      3   69      153.4849         0.020  1      LIF
  2   70    2   69      3   69      153.5042         0.020  2      LIF
  2   70    3   69      3   71       60.6113         0.020  2      LIF
  2   70    3   69      3   71       60.6186         0.020  1      LIF
  2   70    3   69      4   69      144.1732         0.020  2      LIF
  2   70    4   69      4   71       58.7311         0.020  2      LIF
  2   71    0   70      0   72       66.3586         0.020  2      LIF
  2   71    0   70      1   70      170.3622         0.020  2      LIF
  2   71    1   70      1   72       64.7626         0.030  1      LIF
  2   71    1   70      1   72       64.7843         0.020  2      LIF
  2   71    1   70      2   70      161.6841         0.020  2      LIF
  2   71    2   70      2   72       63.0954         0.020  2      LIF
  2   71    2   70      3   70      152.6302         0.020  2      LIF
  2   71    3   70      3   72       61.3018         0.020  2      LIF
  2   71    3   70      4   70      143.2437         0.020  2      LIF
  2   71    4   70      4   72       59.3718         0.020  2      LIF
  2   72    0   71      0   73       67.1495         0.020  1      LIF
  2   72    0   71      0   73       67.1548         0.020  1      LIF
  2   72    0   71      1   71      169.5733         0.020  1      LIF
  2   72    1   71      1   73       65.5193         0.020  2      LIF
  2   72    1   71      1   73       65.5373         0.020  1      LIF
  2   72    1   71      1   73       65.5406         0.020  1      LIF
  2   72    1   71      2   71      160.8220         0.020  1      LIF
  2   72    2   71      2   73       63.8318         0.020  1      LIF
  2   72    2   71      2   73       63.8376         0.020  1      LIF
  2   72    2   71      3   71      151.7333         0.020  1      LIF
  2   72    3   71      3   73       61.9866         0.020  1      LIF
  2   72    3   71      4   71      142.2680         0.020  1      LIF
  2   72    4   71      4   73       60.0217         0.020  1      LIF
  2   73    0   72      0   74       67.9263         0.020  1      LIF
  2   73    0   72      0   74       67.9270         0.020  1      LIF
  2   73    0   72      0   74       67.9279         0.020  2      LIF
  2   73    0   72      1   72      168.7672         0.020  1      LIF
  2   73    0   72      1   72      168.7878         0.020  2      LIF
  2   73    1   72      1   74       66.2907         0.020  2      LIF
  2   73    1   72      1   74       66.2946         0.020  1      LIF
  2   73    1   72      1   74       66.2980         0.020  1      LIF
  2   73    1   72      2   72      159.9759         0.020  1      LIF
  2   73    1   72      2   72      159.9880         0.020  2      LIF
  2   73    2   72      2   74       64.5398         0.020  1      LIF
  2   73    2   72      2   74       64.5478         0.020  1      LIF
  2   73    2   72      2   74       64.5554         0.020  1      LIF
  2   73    2   72      2   74       64.5571         0.020  2      LIF
  2   73    2   72      3   72      150.8232         0.020  1      LIF
  2   73    2   72      3   72      150.8344         0.020  2      LIF
  2   73    3   72      3   74       62.6522         0.020  2      LIF
  2   73    3   72      3   74       62.6577         0.020  1      LIF
  2   73    3   72      4   72      141.2914         0.020  1      LIF
  2   73    3   72      4   72      141.3205         0.020  2      LIF
  2   73    4   72      4   74       60.6394         0.020  2      LIF
  2   73    4   72      4   74       60.6502         0.020  1      LIF
  2   74    0   73      0   75       68.6984         0.020  2      LIF
  2   74    0   73      0   75       68.7040         0.020  2      LIF
  2   74    0   73      0   75       68.7080         0.020  1      LIF
  2   74    0   73      0   75       68.7124         0.020  1      LIF
  2   74    0   73      1   73      167.9610         0.020  1      LIF
  2   74    0   73      1   73      167.9745         0.020  2      LIF
  2   74    1   73      1   75       67.0281         0.020  2      LIF
  2   74    1   73      1   75       67.0286         0.020  2      LIF
  2   74    1   73      1   75       67.0305         0.020  1      LIF
  2   74    1   73      1   75       67.0308         0.020  1      LIF
  2   74    1   73      2   73      159.1097         0.020  1      LIF
  2   74    1   73      2   73      159.1213         0.020  2      LIF
  2   74    2   73      2   75       65.2361         0.020  1      LIF
  2   74    2   73      2   75       65.2398         0.020  2      LIF
  2   74    2   73      2   75       65.2400         0.020  2      LIF
  2   74    2   73      2   75       65.2439         0.020  1      LIF
  2   74    2   73      3   73      149.8837         0.020  1      LIF
  2   74    2   73      3   73      149.9089         0.020  2      LIF
  2   74    3   73      3   75       63.3175         0.020  1      LIF
  2   74    3   73      3   75       63.3211         0.020  1      LIF
  2   74    3   73      3   75       63.3268         0.020  2      LIF
  2   74    3   73      3   75       63.3280         0.020  2      LIF
  2   74    3   73      4   73      140.2976         0.020  1      LIF
  2   74    3   73      4   73      140.3234         0.020  2      LIF
  2   74    4   73      4   75       61.2586         0.020  2      LIF
  2   74    4   73      4   75       61.2634         0.020  1      LIF
  2   75    0   74      0   76       69.4658         0.020  1      LIF
  2   75    0   74      0   76       69.4817         0.020  1      LIF
  2   75    0   74      1   74      167.1299         0.020  1      LIF
  2   75    1   74      1   76       67.7633         0.020  1      LIF
  2   75    1   74      1   76       67.7644         0.020  1      LIF
  2   75    1   74      2   74      158.2252         0.020  1      LIF
  2   75    2   74      2   76       65.9466         0.020  1      LIF
  2   75    2   74      2   76       65.9468         0.020  1      LIF
  2   75    2   74      3   74      148.9420         0.020  1      LIF
  2   75    3   74      3   76       63.9650         0.020  1      LIF
  2   75    3   74      4   74      139.2798         0.020  1      LIF
  2   75    4   74      4   76       61.8712         0.020  1      LIF
  2   76    0   75      0   77       70.2242         0.020  1      LIF
  2   76    0   75      0   77       70.2279         0.020  2      LIF
  2   76    0   75      1   75      166.2859         0.020  1      LIF
  2   76    0   75      1   75      166.3110         0.020  2      LIF
  2   76    1   75      1   77       68.4860         0.020  2      LIF
  2   76    1   75      1   77       68.4912         0.020  1      LIF
  2   76    1   75      2   75      157.3209         0.020  1      LIF
  2   76    1   75      2   75      157.3340         0.020  2      LIF
  2   76    2   75      2   77       66.6336         0.020  2      LIF
  2   76    2   75      2   77       66.6370         0.020  1      LIF
  2   76    2   75      3   75      147.9889         0.020  2      LIF
  2   76    3   75      3   77       64.6340         0.020  2      LIF
  2   77    0   76      0   78       70.9773         0.020  2      LIF
  2   77    0   76      1   76      165.4360         0.020  2      LIF
  2   77    1   76      1   78       69.2129         0.020  2      LIF
  2   77    1   76      1   78       69.2163         0.020  2      LIF
  2   77    1   76      2   76      156.4121         0.020  2      LIF
  2   77    2   76      2   78       67.3157         0.020  2      LIF
  2   77    2   76      2   78       67.3165         0.020  2      LIF
  2   77    2   76      3   76      147.0053         0.020  2      LIF
  2   77    3   76      3   78       65.2597         0.020  2      LIF
  2   77    3   76      4   76      137.1892         0.020  2      LIF
  2   77    4   76      4   78       63.0505         0.020  2      LIF
  2   78    0   77      0   79       71.7303         0.030  1      LIF
  2   78    0   77      0   79       71.7456         0.020  1      LIF
  2   78    0   77      1   77      164.5472         0.020  1      LIF
  2   78    1   77      1   79       69.9220         0.020  1      LIF
  2   78    1   77      1   79       69.9231         0.020  1      LIF
  2   78    1   77      2   77      155.4562         0.020  1      LIF
  2   78    2   77      2   79       67.9972         0.020  1      LIF
  2   78    2   77      2   79       67.9986         0.020  1      LIF
  2   78    2   77      3   77      145.9385         0.020  1      LIF
  2   78    3   77      3   79       65.9189         0.020  1      LIF
  2   78    3   77      4   77      136.1152         0.020  1      LIF
  2   78    4   77      4   79       63.6306         0.020  1      LIF
  2   79    0   78      0   80       72.4685         0.020  2      LIF
  2   79    0   78      0   80       72.4840         0.020  1      LIF
  2   79    0   78      1   78      163.6558         0.020  1      LIF
  2   79    0   78      1   78      163.6646         0.020  2      LIF
  2   79    1   78      1   80       70.6249         0.020  2      LIF
  2   79    1   78      1   80       70.6310         0.020  2      LIF
  2   79    1   78      1   80       70.6355         0.020  1      LIF
  2   79    1   78      1   80       70.6377         0.020  1      LIF
  2   79    1   78      2   78      154.4960         0.020  1      LIF
  2   79    1   78      2   78      154.5035         0.020  2      LIF
  2   79    2   78      2   80       68.6438         0.020  1      LIF
  2   79    2   78      2   80       68.6442         0.020  1      LIF
  2   79    2   78      2   80       68.6540         0.020  2      LIF
  2   79    2   78      2   80       68.6658         0.020  2      LIF
  2   79    2   78      4   78      279.8962         0.020  1      LIF
  2   79    2   78      4   78      279.9374         0.020  2      LIF
  2   79    4   78      4   80       64.1941         0.020  1      LIF
  2   79    4   78      4   80       64.2017         0.020  2      LIF
  2   80    0   79      0   81       73.2094         0.020  2      LIF
  2   80    1   79      1   81       71.3141         0.020  2      LIF
  2   80    1   79      1   81       71.3180         0.020  2      LIF
  2   80    1   79      2   79      153.5222         0.020  2      LIF
  2   80    2   79      2   81       69.3141         0.020  2      LIF
  2   80    2   79      2   81       69.3164         0.020  2      LIF
  2   81    0   80      0   82       73.9326         0.020  2      LIF
  2   81    0   80      0   82       73.9354         0.020  1      LIF
  2   81    0   80      0   82       73.9508         0.020  1      LIF
  2   81    0   80      1   80      161.8015         0.020  1      LIF
  2   81    0   80      1   80      161.8209         0.020  2      LIF
  2   81    1   80      1   82       72.0072         0.020  1      LIF
  2   81    1   80      1   82       72.0115         0.020  1      LIF
  2   81    1   80      1   82       72.0117         0.020  1      LIF
  2   81    1   80      1   82       72.0124         0.020  2      LIF
  2   81    1   80      2   80      152.5035         0.020  1      LIF
  2   81    1   80      2   80      152.5271         0.020  2      LIF
  2   81    2   80      2   82       69.9446         0.020  1      LIF
  2   81    2   80      2   82       69.9453         0.020  1      LIF
  2   81    2   80      2   82       69.9462         0.020  1      LIF
  2   81    2   80      2   82       69.9472         0.020  2      LIF
  2   81    2   80      4   80      275.4515         0.020  1      LIF
  2   81    2   80      4   80      275.4917         0.020  2      LIF
  2   81    4   80      4   82       65.2833         0.020  2      LIF
  2   81    4   80      4   82       65.2910         0.020  1      LIF
  2   82    0   81      0   83       74.6601         0.020  1      LIF
  2   82    0   81      1   81      160.8489         0.020  1      LIF
  2   82    1   81      1   83       72.6874         0.020  1      LIF
  2   82    1   81      1   83       72.6883         0.020  2      LIF
  2   82    1   81      2   81      151.4835         0.020  1      LIF
  2   82    2   81      2   83       70.5606         0.020  1      LIF
  2   82    2   81      2   83       70.5606         0.020  1      LIF
  2   82    2   81      2   83       70.5853         0.020  2      LIF
  2   82    2   81      2   83       70.5954         0.020  2      LIF
  2   82    2   81      4   81      273.1571         0.020  1      LIF
  2   82    2   81      4   81      273.1977         0.020  2      LIF
  2   82    4   81      4   83       65.8121         0.020  2      LIF
  2   82    4   81      4   83       65.8132         0.020  1      LIF
  2   83    1   82      1   84       73.3638         0.020  1      LIF
  2   83    1   82      2   82      150.4334         0.020  1      LIF
  2   83    2   82      2   84       71.2322         0.020  1      LIF
  2   83    2   82      2   84       71.2349         0.020  1      LIF
  2   83    2   82      4   82      270.8087         0.020  1      LIF
  2   83    4   82      4   84       66.3243         0.020  1      LIF
  2   84    0   83      0   85       76.0800         0.020  1      LIF
  2   84    1   83      1   85       74.0221         0.020  1      LIF
  2   84    2   83      2   85       71.8142         0.020  1      LIF
  2   84    2   83      2   85       71.8142         0.020  1      LIF
  2   84    2   83      4   83      268.3822         0.020  1      LIF
  2   84    4   83      4   85       66.8301         0.020  1      LIF
  2   84    4   83      4   85       66.8330         0.020  1      LIF
  2   85    1   84      1   86       74.6777         0.020  1      LIF
  2   85    2   84      2   86       72.4266         0.020  2      LIF
  2   85    2   84      2   86       72.4324         0.020  1      LIF
  2   85    2   84      2   86       72.4338         0.020  1      LIF
  2   86    1   85      1   87       75.3221         0.020  2      LIF
  2   86    2   85      2   87       73.0206         0.020  2      LIF
  2   87    1   86      1   88       75.9667         0.020  2      LIF
  2   87    1   86      2   86      146.0421         0.020  2      LIF
  2   87    2   86      2   88       73.6122         0.020  2      LIF
  2   88    2   87      2   89       74.1793         0.020  1      LIF
  2   89    2   88      2   90       74.7390         0.020  2      LIF
  2   89    2   88      2   90       74.7415         0.020  1      LIF
  2   89    2   88      2   90       74.7448         0.020  2      LIF
  2   89    2   88      4   88      255.4914         0.020  2      LIF
  2   89    4   88      4   90       69.0964         0.020  2      LIF
  2   90    0   89      0   91       80.1121         0.020  1      LIF
  2   90    0   89      2   89      294.9521         0.020  1      LIF
  2   90    2   89      2   91       75.3048         0.020  1      LIF
  2   91    0   90      0   92       80.7568         0.020  1      LIF
  2   91    1   90      1   92       78.4104         0.020  1      LIF
  2   91    1   90      2   90      141.2174         0.020  1      LIF
  2   91    2   90      2   92       75.8209         0.020  1      LIF
  2   91    2   90      2   92       75.8234         0.020  1      LIF
  2   91    2   90      5   90      357.2067         0.020  1      LIF
  2   91    5   90      5   92       66.4024         0.020  1      LIF
  2   92    0   91      0   93       81.3846         0.020  1      LIF
  2   92    0   91      2   91      290.1266         0.020  1      LIF
  2   92    2   91      2   93       76.3443         0.020  1      LIF
  2   92    2   91      2   93       76.3458         0.020  1      LIF
  2   92    2   91      4   91      246.8657         0.020  1      LIF
  2   92    4   91      4   93       70.2365         0.020  1      LIF
  2   93    2   92      2   94       76.8133         0.020  2      LIF
  2   94    0   93      0   95       82.6259         0.020  1      LIF
  2   94    0   93      2   93      285.0816         0.020  1      LIF
  2   94    2   93      2   95       77.3288         0.020  1      LIF
  2   94    2   93      2   95       77.3307         0.020  1      LIF
  2   95    0   94      0   96       83.2110         0.020  2      LIF
  2   95    0   94      0   96       83.2204         0.020  1      LIF
  2   95    0   94      2   94      282.4714         0.020  1      LIF
  2   95    0   94      2   94      282.5167         0.020  2      LIF
  2   95    2   94      2   96       77.8200         0.020  2      LIF
  2   95    2   94      2   96       77.8210         0.020  1      LIF
  2   95    2   94      2   96       77.8210         0.020  2      LIF
  2   95    2   94      2   96       77.8251         0.020  1      LIF
  2   95    2   94      5   94      337.7761         0.020  1      LIF
  2   95    5   94      5   96       67.1884         0.020  1      LIF
  2   96    2   95      2   97       78.2945         0.020  2      LIF
  2   97    0   96      0   98       84.4120         0.020  1      LIF
  2   97    0   96      2   96      277.0724         0.020  1      LIF
  2   97    2   96      2   98       78.7338         0.020  2      LIF
  2   97    2   96      2   98       78.7395         0.020  1      LIF
  2   99    0   98      0  100       85.5320         0.020  1      LIF
  2   99    0   98      0  100       85.5331         0.030  2      LIF
  2   99    0   98      2   98      271.4111         0.020  1      LIF
  2   99    0   98      2   98      271.4509         0.020  2      LIF
  2   99    2   98      2  100       79.5744         0.020  1      LIF
  2   99    2   98      2  100       79.5834         0.020  2      LIF
  2   99    2   98      2  100       79.5860         0.020  2      LIF
  2   99    2   98      3   98      118.3161         0.020  2      LIF
  2   99    3   98      3  100       76.0595         0.030  2      LIF
  2  100    2   99      2  101       79.9817         0.020  2      LIF
  2  100    2   99      3   99      116.5785         0.020  2      LIF
  2  100    3   99      3  101       76.3517         0.020  2      LIF
  2  101    2  100      2  102       80.3524         0.020  1      LIF
  2  101    2  100      2  102       80.3529         0.020  2      LIF
  2  101    2  100      2  102       80.3566         0.050  1      LIF
  2  101    2  100      3  100      114.7960         0.020  2      LIF
  2  101    3  100      3  102       76.6043         0.020  2      LIF
  2  102    2  101      2  103       80.7043         0.020  2      LIF
  2  102    2  101      3  101      112.9441         0.020  2      LIF
  2  102    3  101      3  103       76.8354         0.020  2      LIF
  2  103    2  102      2  104       81.0364         0.020  1      LIF
  2  104    2  103      2  105       81.3358         0.020  1      LIF
  2  104    2  103      2  105       81.3554         0.020  2      LIF
  2  104    2  103      3  103      109.0551         0.020  1      LIF
  2  104    2  103      3  103      109.0883         0.020  2      LIF
  2  104    3  103      3  105       77.1870         0.020  2      LIF
  2  104    3  103      3  105       77.1880         0.020  1      LIF
  2  105    2  104      2  106       81.6218         0.020  1      LIF
  2  105    2  104      3  104      107.0136         0.020  1      LIF
  2  105    3  104      3  106       77.3160         0.020  1      LIF
  2  109    2  108      2  110       82.5091         0.020  2      LIF
  2  109    2  108      3  108       98.0859         0.020  2      LIF
  2  109    3  108      3  110       77.3430         0.020  2      LIF
  3    9    2    8      2   10        9.0643         0.020  1      LIF
  3    9    2    8      3    8      180.1398         0.020  1      LIF
  3    9    3    8      3   10        8.8756         0.020  1      LIF
  3    9    3    8      4    8      172.3860         0.020  1      LIF
  3    9    4    8      4   10        8.6766         0.020  1      LIF
  3   16    1   15      2   15      186.8243         0.020  2      thermal emission
  3   17    1   16      1   18       17.0250         0.020  1      LIF
  3   17    2   16      2   18       16.6764         0.020  1      LIF
  3   17    3   16      3   18       16.3063         0.020  1      LIF
  3   17    4   16      4   18       15.9024         0.020  1      LIF
  3   19    1   18      1   20       18.9306         0.020  2      LIF
  3   19    2   18      2   20       18.5411         0.020  2      LIF
  3   19    3   18      3   20       18.1476         0.020  2      LIF
  3   19    4   18      4   20       17.7193         0.020  2      LIF
  3   20    1   19      4   19      535.4423         0.020  1      thermal emission
  3   21    1   20      1   22       20.8378         0.020  1      LIF
  3   21    2   20      2   22       20.4161         0.020  1      LIF
  3   21    3   20      3   22       20.0135         0.050  1      LIF
  3   21    4   20      4   22       19.5179         0.020  1      LIF
  3   22    1   21      1   23       21.8113         0.020  1      LIF
  3   22    1   21      2   21      185.7622         0.020  1      LIF
  3   22    2   21      2   23       21.3558         0.020  1      LIF
  3   22    2   21      3   21      178.1336         0.020  1      LIF
  3   22    3   21      3   23       20.9005         0.020  1      LIF
  3   22    3   21      4   21      170.2815         0.020  1      LIF
  3   22    4   21      4   23       20.4096         0.020  1      LIF
  3   23    1   22      1   24       22.7568         0.020  2      LIF
  3   23    1   22      2   22      185.5402         0.020  2      LIF
  3   23    2   22      2   24       22.2955         0.020  2      LIF
  3   23    2   22      4   22      347.9540         0.020  2      LIF
  3   23    4   22      4   24       21.2893         0.020  2      LIF
  3   24    1   23      4   23      532.7660         0.020  1      thermal emission
  3   25    1   24      4   24      532.0285         0.020  2      thermal emission
  3   26    1   25      1   27       25.6198         0.020  1      LIF
  3   26    2   25      2   27       25.0896         0.020  1      LIF
  3   26    3   25      3   27       24.5543         0.020  1      LIF
  3   26    4   25      4   27       23.9608         0.020  1      LIF
  3   27    1   26      1   28       26.5564         0.020  2      LIF
  3   27    1   26      2   26      184.5721         0.020  2      LIF
  3   27    2   26      2   28       26.0052         0.020  2      LIF
  3   27    2   26      4   26      345.8728         0.020  2      LIF
  3   27    3   26      3   28       25.4686         0.020  2      LIF
  3   27    4   26      4   28       24.8304         0.020  2      LIF
  3   28    1   27      4   27      529.5769         0.020  1      thermal emission
  3   29    1   28      1   30       28.4289         0.020  2      LIF
  3   29    1   28      1   30       28.4524         0.020  1      LIF
  3   29    1   28      2   28      184.0205         0.020  1      LIF
  3   29    1   28      4   28      528.7256         0.020  2      LIF
  3   29    2   28      2   30       27.8553         0.020  2      LIF
  3   29    2   28      2   30       27.8629         0.020  1      LIF
  3   29    2   28      3   28      176.3052         0.020  1      LIF
  3   29    3   28      3   30       27.2335         0.020  2      LIF
  3   29    3   28      3   30       27.2487         0.020  1      LIF
  3   29    3   28      4   28      168.3710         0.020  1      LIF
  3   29    4   28      4   30       26.5815         0.020  2      LIF
  3   29    4   28      4   30       26.5934         0.020  1      LIF
  3   31    2   30      4   30      343.4238         0.020  2      thermal emission
  3   33    2   32      4   32      342.0566         0.020  2      thermal emission
  3   34    1   33      1   35       33.1297         0.020  1      LIF
  3   34    2   33      2   35       32.4302         0.020  1      LIF
  3   34    2   33      3   33      174.6996         0.020  1      LIF
  3   34    3   33      3   35       31.6694         0.020  1      LIF
  3   34    3   33      4   33      166.6194         0.020  1      LIF
  3   34    4   33      4   35       30.9222         0.020  1      LIF
  3   35    2   34      4   34      340.5750         0.020  1      thermal emission
  3   36    1   35      1   37       34.9709         0.020  2      LIF
  3   36    1   35      1   37       34.9775         0.020  1      LIF
  3   36    2   35      2   37       34.2332         0.020  2      LIF
  3   36    2   35      2   37       34.2395         0.020  1      LIF
  3   36    2   35      3   35      173.9359         0.020  2      LIF
  3   36    2   35      4   35      339.8293         0.020  1      LIF
  3   36    3   35      3   37       33.4659         0.020  1      LIF
  3   36    3   35      3   37       33.4680         0.020  2      LIF
  3   36    3   35      4   35      165.8933         0.020  2      LIF
  3   36    4   35      4   37       32.6354         0.020  1      LIF
  3   36    4   35      4   37       32.6369         0.020  2      LIF
  3   36    4   35      5   35      157.5672         0.020  2      LIF
  3   36    5   35      5   37       31.7700         0.020  2      LIF
  3   37    1   36      1   38       35.8921         0.020  2      LIF
  3   37    1   36      1   38       35.8921         0.020  2      LIF
  3   37    1   36      1   38       35.8988         0.020  1      LIF
  3   37    2   36      2   38       35.1338         0.020  2      LIF
  3   37    2   36      2   38       35.1338         0.020  2      LIF
  3   37    2   36      2   38       35.1341         0.020  1      LIF
  3   37    2   36      3   36      173.5744         0.020  2      LIF
  3   37    3   36      3   38       34.3276         0.020  2      LIF
  3   37    3   36      3   38       34.3276         0.020  2      LIF
  3   37    3   36      3   38       34.3371         0.020  1      LIF
  3   37    3   36      4   36      165.4775         0.020  2      LIF
  3   37    4   36      4   38       33.4788         0.020  2      LIF
  3   37    4   36      4   38       33.4788         0.020  2      LIF
  3   37    4   36      4   38       33.4936         0.020  1      LIF
  3   37    4   36      5   36      157.1380         0.020  2      LIF
  3   37    5   36      5   38       32.5922         0.030  2      LIF
  3   37    5   36      5   38       32.5931         0.020  2      LIF
  3   38    1   37      1   39       36.8230         0.020  1      LIF
  3   38    2   37      2   39       36.0318         0.020  2      LIF
  3   38    2   37      2   39       36.0339         0.020  1      LIF
  3   38    2   37      4   37      338.2466         0.020  2      LIF
  3   38    3   37      3   39       35.1847         0.020  2      LIF
  3   38    3   37      3   39       35.2135         0.020  1      LIF
  3   38    4   37      4   39       34.3265         0.020  2      LIF
  3   38    4   37      4   39       34.3317         0.020  1      LIF
  3   39    1   38      1   40       37.7301         0.020  2      LIF
  3   39    2   38      2   40       36.9216         0.020  2      LIF
  3   39    3   38      3   40       36.0585         0.020  2      LIF
  3   39    4   38      4   40       35.1843         0.020  2      LIF
  3   40    1   39      1   41       38.6310         0.020  2      LIF
  3   40    1   39      1   41       38.6459         0.020  1      LIF
  3   40    2   39      2   41       37.8076         0.020  2      LIF
  3   40    2   39      2   41       37.8175         0.020  1      LIF
  3   40    2   39      3   39      172.3443         0.020  1      LIF
  3   40    3   39      3   41       36.9260         0.020  2      LIF
  3   40    3   39      3   41       36.9401         0.020  1      LIF
  3   40    3   39      4   39      164.1829         0.020  1      LIF
  3   40    4   39      4   41       36.0100         0.020  1      LIF
  3   40    4   39      4   41       36.0145         0.020  2      LIF
  3   40    4   39      5   39      155.7720         0.020  1      LIF
  3   40    5   39      5   41       35.0408         0.020  1      LIF
  3   41    1   40      1   42       39.5480         0.020  1      LIF
  3   41    2   40      2   42       38.6943         0.020  1      LIF
  3   41    2   40      3   40      171.9117         0.020  1      LIF
  3   41    3   40      3   42       37.8067         0.020  1      LIF
  3   43    1   42      1   44       41.3561         0.020  2      LIF
  3   43    2   42      2   44       40.4498         0.020  2      LIF
  3   43    2   42      3   42      171.0170         0.020  2      LIF
  3   43    3   42      3   44       39.5107         0.020  2      LIF
  3   44    1   43      1   45       42.2523         0.020  2      LIF
  3   44    1   43      1   45       42.2577         0.020  1      LIF
  3   44    2   43      2   45       41.3254         0.020  2      LIF
  3   44    2   43      2   45       41.3352         0.020  1      LIF
  3   44    2   43      3   43      170.5579         0.020  2      LIF
  3   44    3   43      3   45       40.3540         0.020  2      LIF
  3   44    3   43      3   45       40.3652         0.020  1      LIF
  3   44    3   43      4   43      162.2864         0.020  2      LIF
  3   44    4   43      4   45       39.3232         0.020  2      LIF
  3   44    4   43      4   45       39.3249         0.020  1      LIF
  3   44    4   43      5   43      153.7795         0.020  2      LIF
  3   44    5   43      5   45       38.2338         0.020  2      LIF
  3   45    1   44      1   46       43.1579         0.020  1      LIF
  3   45    2   44      2   46       42.1964         0.020  1      LIF
  3   45    3   44      3   46       41.1998         0.020  1      LIF
  3   45    4   44      4   46       40.1607         0.020  1      LIF
  3   46    0   45      0   47       44.9752         0.020  1      LIF
  3   46    1   45      1   47       44.0417         0.020  1      LIF
  3   46    1   45      2   45      177.6214         0.020  1      LIF
  3   46    2   45      2   47       43.0724         0.020  1      LIF
  3   46    3   45      3   47       42.0367         0.020  1      LIF
  3   46    3   45      4   45      161.2410         0.020  1      LIF
  3   46    4   45      4   47       40.9656         0.020  1      LIF
  3   46    4   45      5   45      152.6803         0.020  1      LIF
  3   46    5   45      5   47       39.8180         0.020  1      LIF
  3   47    1   46      1   48       44.9216         0.020  2      LIF
  3   47    1   46      1   48       44.9305         0.020  1      LIF
  3   47    1   46      1   48       44.9333         0.020  1      LIF
  3   47    1   46      2   46      177.1419         0.020  1      LIF
  3   47    2   46      2   48       43.9264         0.020  2      LIF
  3   47    2   46      2   48       43.9375         0.020  1      LIF
  3   47    2   46      2   48       43.9402         0.020  1      LIF
  3   47    2   46      3   46      169.0697         0.020  1      LIF
  3   47    3   46      3   48       42.8763         0.020  1      LIF
  3   47    3   46      3   48       42.8772         0.020  1      LIF
  3   47    3   46      3   48       42.8793         0.020  2      LIF
  3   47    3   46      4   46      160.7130         0.020  1      LIF
  3   47    4   46      4   48       41.7658         0.020  2      LIF
  3   47    4   46      4   48       41.7659         0.020  1      LIF
  3   47    4   46      4   48       41.7663         0.020  1      LIF
  3   47    4   46      5   46      152.1179         0.020  1      LIF
  3   47    5   46      5   48       40.5962         0.020  1      LIF
  3   48    1   47      1   49       45.8061         0.020  2      LIF
  3   48    1   47      1   49       45.8096         0.020  1      LIF
  3   48    1   47      2   47      176.6553         0.020  1      LIF
  3   48    2   47      2   49       44.7833         0.020  2      LIF
  3   48    2   47      2   49       44.7861         0.020  1      LIF
  3   48    2   47      2   49       44.7865         0.020  1      LIF
  3   48    3   47      3   49       43.7042         0.020  1      LIF
  3   48    3   47      3   49       43.7087         0.020  2      LIF
  3   48    3   47      4   47      160.1737         0.020  1      LIF
  3   48    3   47      4   47      160.1810         0.020  2      LIF
  3   48    4   47      4   49       42.5726         0.020  2      LIF
  3   48    4   47      4   49       42.5779         0.020  1      LIF
  3   48    4   47      5   47      151.5316         0.020  1      LIF
  3   48    4   47      5   47      151.5473         0.020  2      LIF
  3   48    5   47      5   49       41.3589         0.020  2      LIF
  3   49    1   48      1   50       46.6780         0.020  2      LIF
  3   49    1   48      1   50       46.6846         0.020  2      LIF
  3   49    1   48      1   50       46.6873         0.020  1      LIF
  3   49    2   48      2   50       45.6404         0.020  2      LIF
  3   49    2   48      2   50       45.6439         0.020  2      LIF
  3   49    2   48      2   50       45.6544         0.020  1      LIF
  3   49    2   48      3   48      167.9810         0.020  2      LIF
  3   49    3   48      3   50       44.5330         0.020  1      LIF
  3   49    3   48      3   50       44.5447         0.020  2      LIF
  3   49    3   48      3   50       44.5799         0.020  2      LIF
  3   49    3   48      4   48      159.6192         0.020  2      LIF
  3   49    4   48      4   50       43.3679         0.020  2      LIF
  3   49    4   48      4   50       43.3710         0.020  2      LIF
  3   49    4   48      4   50       43.3725         0.020  1      LIF
  3   50    1   49      1   51       47.5644         0.020  1      LIF
  3   50    1   49      1   51       47.5672         0.020  2      LIF
  3   50    2   49      2   51       46.4914         0.020  2      LIF
  3   50    2   49      2   51       46.5027         0.020  1      LIF
  3   50    3   49      3   51       45.3553         0.020  2      LIF
  3   50    3   49      3   51       45.3634         0.020  1      LIF
  3   50    4   49      4   51       44.1606         0.020  2      LIF
  3   50    4   49      4   51       44.1657         0.020  1      LIF
  3   51    1   50      1   52       48.4246         0.020  2      LIF
  3   51    1   50      1   52       48.4439         0.020  1      LIF
  3   51    1   50      2   50      175.1049         0.020  1      LIF
  3   51    2   50      2   52       47.3337         0.020  2      LIF
  3   51    2   50      2   52       47.3533         0.020  1      LIF
  3   51    2   50      3   50      166.9498         0.020  1      LIF
  3   51    3   50      3   52       46.1506         0.020  1      LIF
  3   51    3   50      3   52       46.1730         0.020  2      LIF
  3   51    3   50      4   50      158.4039         0.020  1      LIF
  3   51    3   50      4   50      158.4444         0.020  2      LIF
  3   51    4   50      4   52       44.9557         0.020  1      LIF
  3   51    4   50      4   52       44.9857         0.020  2      LIF
  3   52    1   51      1   53       49.2996         0.020  1      LIF
  3   52    2   51      2   53       48.1648         0.020  2      LIF
  3   52    2   51      2   53       48.1780         0.020  1      LIF
  3   52    3   51      3   53       46.9945         0.020  2      LIF
  3   52    3   51      3   53       46.9975         0.020  1      LIF
  3   52    4   51      4   53       45.7462         0.020  1      LIF
  3   53    1   52      1   54       50.1660         0.020  1      LIF
  3   53    2   52      2   54       49.0127         0.020  1      LIF
  3   53    3   52      3   54       47.8021         0.020  1      LIF
  3   53    4   52      4   54       46.5206         0.020  1      LIF
  3   55    1   54      1   56       51.8722         0.020  1      LIF
  3   55    2   54      2   56       50.6712         0.020  1      LIF
  3   55    3   54      3   56       49.3957         0.020  1      LIF
  3   55    4   54      4   56       48.0437         0.020  1      LIF
  3   56    1   55      1   57       52.7163         0.020  1      LIF
  3   56    2   55      2   57       51.4902         0.020  1      LIF
  3   56    3   55      3   57       50.1979         0.020  1      LIF
  3   56    4   55      4   57       48.8073         0.020  1      LIF
  3   56    5   55      5   57       47.3534         0.020  1      LIF
  3   57    1   56      1   58       53.5582         0.020  1      LIF
  3   57    2   56      2   58       52.3043         0.020  1      LIF
  3   57    3   56      3   58       50.9687         0.020  1      LIF
  3   57    4   56      4   58       49.5685         0.020  1      LIF
  3   57    5   56      5   58       48.0717         0.020  1      LIF
  3   59    1   58      1   60       55.2338         0.020  1      LIF
  3   59    2   58      2   60       53.9205         0.020  2      LIF
  3   59    2   58      2   60       53.9216         0.020  1      LIF
  3   59    3   58      3   60       52.5060         0.020  2      LIF
  3   59    3   58      3   60       52.5147         0.020  1      LIF
  3   59    4   58      4   60       51.0610         0.020  1      LIF
  3   59    5   58      5   60       49.4902         0.020  1      LIF
  3   60    1   59      1   61       56.0543         0.020  1      LIF
  3   60    2   59      2   61       54.7237         0.020  1      LIF
  3   60    3   59      3   61       53.2846         0.020  1      LIF
  3   60    4   59      4   61       51.7842         0.020  1      LIF
  3   60    5   59      5   61       50.1830         0.020  1      LIF
  3   61    1   60      1   62       56.8834         0.020  2      LIF
  3   61    2   60      2   62       55.5112         0.020  2      LIF
  3   61    3   60      3   62       54.0695         0.020  2      LIF
  3   62    1   61      1   63       57.6803         0.020  2      LIF
  3   62    1   61      1   63       57.7052         0.020  1      LIF
  3   62    2   61      2   63       56.2828         0.020  2      LIF
  3   62    2   61      2   63       56.3068         0.020  1      LIF
  3   62    3   61      3   63       54.8072         0.020  2      LIF
  3   62    3   61      3   63       54.8140         0.020  1      LIF
  3   62    4   61      4   63       53.2554         0.020  1      LIF
  3   62    5   61      5   63       51.5554         0.020  1      LIF
  3   64    1   63      1   65       59.3135         0.020  1      LIF
  3   64    1   63      1   65       59.3171         0.020  1      LIF
  3   64    1   63      1   65       59.3226         0.020  2      LIF
  3   64    2   63      2   65       57.8493         0.020  1      LIF
  3   64    2   63      2   65       57.8522         0.020  2      LIF
  3   64    2   63      2   65       57.8589         0.020  1      LIF
  3   64    3   63      3   65       56.2963         0.020  1      LIF
  3   64    3   63      3   65       56.2974         0.020  1      LIF
  3   64    3   63      3   65       56.3121         0.020  2      LIF
  3   64    4   63      4   65       54.6450         0.020  1      LIF
  3   64    4   63      4   65       54.6682         0.020  2      LIF
  3   64    5   63      5   65       52.8960         0.020  1      LIF
  3   64    5   63      5   65       52.9029         0.020  1      LIF
  3   65    1   64      1   66       60.1148         0.020  2      LIF
  3   65    2   64      2   66       58.6370         0.020  2      LIF
  3   65    3   64      3   66       57.0319         0.020  2      LIF
  3   65    4   64      4   66       55.3513         0.020  2      LIF
  3   68    1   67      1   69       62.4830         0.020  1      LIF
  3   68    2   67      2   69       60.8869         0.020  1      LIF
  3   68    3   67      3   69       59.1897         0.020  1      LIF
  3   68    5   67      5   69       55.4636         0.020  1      LIF
  3   69    1   68      1   70       63.2533         0.020  2      LIF
  3   69    2   68      2   70       61.6460         0.020  2      LIF
  3   69    3   68      3   70       59.8940         0.020  2      LIF
  3   71    2   70      2   72       63.0991         0.020  2      LIF
  3   71    2   70      2   72       63.1127         0.020  1      LIF
  3   71    3   70      3   72       61.2858         0.020  1      LIF
  3   71    3   70      3   72       61.2892         0.020  2      LIF
  3   72    1   71      1   73       65.5380         0.020  1      LIF
  3   72    2   71      2   73       63.8244         0.020  1      LIF
  3   72    2   71      2   73       63.8248         0.020  2      LIF
  3   72    3   71      3   73       61.9658         0.020  1      LIF
  3   72    3   71      3   73       61.9915         0.020  2      LIF
  3   72    3   71      5   71      274.7339         0.020  1      LIF
  3   72    5   71      5   73       57.8893         0.020  2      LIF
  3   72    5   71      5   73       57.8896         0.020  1      LIF
  3   73    1   72      1   74       66.2826         0.020  2      LIF
  3   73    1   72      1   74       66.2875         0.020  1      LIF
  3   73    2   72      2   74       64.5364         0.020  2      LIF
  3   73    2   72      2   74       64.5391         0.020  1      LIF
  3   73    2   72      2   74       64.5433         0.020  2      LIF
  3   73    3   72      3   74       62.6496         0.020  1      LIF
  3   73    3   72      3   74       62.6544         0.020  2      LIF
  3   73    3   72      3   74       62.6781         0.020  2      LIF
  3   73    3   72      5   72      272.7199         0.020  1      LIF
  3   73    3   72      5   72      272.7550         0.020  2      LIF
  3   73    5   72      5   74       58.4728         0.020  1      LIF
  3   73    5   72      5   74       58.4772         0.020  2      LIF
  3   74    1   73      1   75       67.0268         0.020  2      LIF
  3   74    2   73      2   75       65.2387         0.020  2      LIF
  3   74    3   73      3   75       63.3178         0.020  2      LIF
  3   74    3   73      5   73      270.6916         0.020  2      LIF
  3   74    5   73      5   75       59.0417         0.020  2      LIF
  3   82    1   81      1   83       72.6944         0.020  2      LIF
  3   82    2   81      2   83       70.5740         0.020  2      LIF
  3   82    2   81      3   81      141.7163         0.020  2      LIF
  3   82    3   81      3   83       68.2853         0.020  2      LIF
  3   82    3   81      5   81      252.2903         0.020  2      LIF
  3   82    5   81      5   83       63.1187         0.020  2      LIF
  3   82    5   81      6   81      109.7315         0.020  2      LIF
  3   82    6   81      6   83       60.1567         0.020  2      LIF
  3   83    1   82      1   84       73.3658         0.020  1      LIF
  3   83    2   82      2   84       71.2042         0.020  1      LIF
  3   83    2   82      3   82      140.5684         0.020  1      LIF
  3   83    3   82      3   84       68.8646         0.020  1      LIF
  3   83    3   82      5   82      249.7036         0.020  1      LIF
  3   83    5   82      5   84       63.5488         0.020  1      LIF
  3   83    5   82      6   82      108.2384         0.020  1      LIF
  3   83    6   82      6   84       60.5187         0.020  1      LIF
  3   90    3   89      3   91       72.5193         0.020  1      LIF
  4    7    2    6      2    8        7.1604         0.020  2      LIF
  4    7    2    6      2    8        7.1683         0.020  1      LIF
  4    7    2    6      3    6      180.2970         0.020  1      LIF
  4    7    2    6      3    6      180.3012         0.020  2      LIF
  4    7    3    6      3    8        7.0132         0.020  2      LIF
  4    7    3    6      3    8        7.0157         0.020  1      LIF
  4    7    3    6      4    6      172.5374         0.020  2      LIF
  4    7    3    6      4    6      172.5689         0.020  1      LIF
  4    7    4    6      4    8        6.8473         0.020  1      LIF
  4    7    4    6      4    8        6.8674         0.020  2      LIF
  4    7    4    6      5    6      164.5825         0.020  1      LIF
  4    7    5    6      5    8        6.6980         0.020  1      LIF
  4    8    2    7      2    9        8.1168         0.020  2      LIF
  4    8    2    7      3    7      180.2224         0.020  2      LIF
  4    8    3    7      3    9        7.9464         0.020  2      LIF
  4    8    3    7      4    7      172.4858         0.020  2      LIF
  4    8    4    7      4    9        7.7603         0.020  2      LIF
  4    8    4    7      5    7      164.5174         0.020  2      LIF
  4    8    5    7      5    9        7.5705         0.020  2      LIF
  4   10    2    9      2   11       10.0198         0.020  2      LIF
  4   10    2    9      3    9      180.0472         0.020  2      LIF
  4   10    3    9      3   11        9.8135         0.020  2      LIF
  4   10    3    9      4    9      172.3041         0.020  2      LIF
  4   10    4    9      4   11        9.5660         0.020  2      LIF
  4   10    4    9      5    9      164.3352         0.020  2      LIF
  4   10    5    9      5   11        9.3220         0.020  2      LIF
  4   10    5    9      6    9      156.1298         0.020  2      LIF
  4   10    6    9      6   11        9.1033         0.020  2      LIF
  4   12    2   11      2   13       11.9303         0.020  1      LIF
  4   12    2   11      3   11      179.8356         0.020  1      LIF
  4   12    3   11      3   13       11.6771         0.020  1      LIF
  4   12    3   11      4   11      172.0690         0.020  1      LIF
  4   12    4   11      4   13       11.4061         0.020  1      LIF
  4   12    4   11      4   13       11.4238         0.020  1      LIF
  4   12    4   11      5   11      164.0972         0.020  1      LIF
  4   12    5   11      5   13       11.1159         0.020  1      LIF
  4   14    4   13      4   15       13.2118         0.020  2      LIF
  4   14    5   13      5   15       12.8446         0.020  2      LIF
  4   15    4   14      4   16       14.0996         0.020  1      LIF
  4   17    2   16      2   18       16.6584         0.020  2      LIF
  4   17    4   16      4   18       15.9095         0.020  2      LIF
  4   17    5   16      5   18       15.5179         0.020  2      LIF
  4   21    2   20      2   22       20.4353         0.020  1      LIF
  4   21    3   20      3   22       19.9683         0.020  1      LIF
  4   21    3   20      3   22       19.9786         0.020  2      LIF
  4   21    4   20      4   22       19.5133         0.020  2      LIF
  4   21    4   20      4   22       19.5210         0.020  1      LIF
  4   21    5   20      5   22       19.0075         0.020  2      LIF
  4   21    5   20      5   22       19.0391         0.020  1      LIF
  4   22    2   21      2   23       21.3618         0.020  2      LIF
  4   22    2   21      2   23       21.3633         0.020  1      LIF
  4   22    3   21      3   23       20.8934         0.020  1      LIF
  4   22    4   21      4   23       20.4023         0.020  2      LIF
  4   22    4   21      4   23       20.4164         0.020  1      LIF
  4   22    5   21      5   23       19.8662         0.020  1      LIF
  4   22    5   21      5   23       19.8810         0.020  2      LIF
  4   23    2   22      2   24       22.3065         0.020  1      LIF
  4   23    3   22      3   24       21.8121         0.020  1      LIF
  4   23    4   22      4   24       21.2839         0.020  1      LIF
  4   23    5   22      5   24       20.7537         0.020  1      LIF
  4   24    2   23      2   25       23.2250         0.020  1      LIF
  4   24    3   23      3   25       22.7185         0.020  1      LIF
  4   24    3   23      3   25       22.7218         0.020  2      LIF
  4   24    4   23      4   25       22.1603         0.020  2      LIF
  4   24    4   23      4   25       22.1875         0.020  1      LIF
  4   24    5   23      5   25       21.6056         0.020  2      LIF
  4   24    5   23      5   25       21.6315         0.020  1      LIF
  4   25    2   24      2   26       24.1657         0.020  2      LIF
  4   25    3   24      3   26       23.6261         0.020  2      LIF
  4   25    4   24      4   26       23.0688         0.020  2      LIF
  4   26    2   25      2   27       25.0691         0.020  2      LIF
  4   26    2   25      2   27       25.0998         0.020  1      LIF
  4   26    3   25      3   27       24.5359         0.020  1      LIF
  4   26    3   25      3   27       24.5367         0.020  1      LIF
  4   26    4   25      4   27       23.9647         0.020  1      LIF
  4   26    4   25      4   27       23.9656         0.020  2      LIF
  4   26    5   25      5   27       23.3461         0.020  1      LIF
  4   27    2   26      2   28       26.0048         0.020  2      LIF
  4   27    2   26      2   28       26.0114         0.020  1      LIF
  4   27    2   26      2   28       26.0157         0.020  1      LIF
  4   27    2   26      3   26      176.8958         0.020  1      LIF
  4   27    3   26      3   28       25.4518         0.020  1      LIF
  4   27    3   26      3   28       25.4530         0.020  2      LIF
  4   27    3   26      3   28       25.4546         0.020  1      LIF
  4   27    3   26      4   26      168.9757         0.020  1      LIF
  4   27    4   26      4   28       24.8217         0.020  2      LIF
  4   27    4   26      4   28       24.8453         0.020  1      LIF
  4   27    4   26      4   28       24.8476         0.020  1      LIF
  4   27    4   26      5   26      160.8171         0.020  1      LIF
  4   27    5   26      5   28       24.1908         0.020  1      LIF
  4   27    5   26      5   28       24.2007         0.020  1      LIF
  4   28    2   27      2   29       26.9296         0.020  2      LIF
  4   28    2   27      2   29       26.9462         0.020  1      LIF
  4   28    3   27      3   29       26.3418         0.020  2      LIF
  4   28    3   27      3   29       26.3536         0.020  1      LIF
  4   28    4   27      4   29       25.6909         0.020  2      LIF
  4   28    4   27      4   29       25.7246         0.020  1      LIF
  4   28    5   27      5   29       25.0682         0.020  1      LIF
  4   29    2   28      2   30       27.8672         0.020  1      LIF
  4   29    3   28      3   30       27.2544         0.020  1      LIF
  4   29    4   28      4   30       26.6140         0.020  1      LIF
  4   30    1   29      1   31       29.3861         0.020  1      LIF
  4   30    1   29      2   29      183.7266         0.020  1      LIF
  4   30    1   29      4   29      527.7870         0.020  1      LIF
  4   30    2   29      2   31       28.7680         0.020  2      LIF
  4   30    2   29      2   31       28.7834         0.020  1      LIF
  4   30    2   29      3   29      176.0135         0.020  1      LIF
  4   30    2   29      4   29      344.0604         0.020  1      LIF
  4   30    3   29      3   31       28.1243         0.020  2      LIF
  4   30    3   29      3   31       28.1415         0.020  1      LIF
  4   30    3   29      4   29      168.0469         0.020  1      LIF
  4   30    4   29      4   31       27.4484         0.020  2      LIF
  4   30    4   29      4   31       27.4648         0.020  1      LIF
  4   30    4   29      5   29      159.8533         0.020  1      LIF
  4   30    4   29      6   29      311.3002         0.020  1      LIF
  4   30    5   29      5   31       26.7502         0.020  1      LIF
  4   30    5   29      6   29      151.4469         0.020  1      LIF
  4   30    6   29      6   31       25.9987         0.020  1      LIF
  4   32    4   31      4   33       29.1960         0.020  2      LIF
  4   32    5   31      5   33       28.4215         0.020  2      LIF
  4   33    2   32      2   34       31.5118         0.020  2      LIF
  4   33    2   32      2   34       31.5371         0.020  1      LIF
  4   33    2   32      3   32      175.0407         0.020  2      LIF
  4   33    3   32      3   34       30.8011         0.020  2      LIF
  4   33    3   32      3   34       30.8085         0.020  1      LIF
  4   33    3   32      4   32      167.0206         0.020  2      LIF
  4   33    4   32      4   34       30.0338         0.020  1      LIF
  4   33    4   32      4   34       30.0380         0.020  2      LIF
  4   33    4   32      5   32      158.7971         0.020  2      LIF
  4   33    5   32      5   34       29.2342         0.030  2      LIF
  4   33    5   32      5   34       29.2724         0.020  1      LIF
  4   36    1   35      1   37       34.9779         0.020  1      LIF
  4   36    2   35      2   37       34.2395         0.020  1      LIF
  4   36    3   35      3   37       33.4613         0.020  1      LIF
  4   36    4   35      4   37       32.6459         0.020  1      LIF
  4   36    5   35      5   37       31.7762         0.020  1      LIF
  4   36    5   35      6   35      149.0249         0.020  1      LIF
  4   36    6   35      6   37       30.8594         0.020  1      LIF
  4   37    2   36      2   38       35.1342         0.020  1      LIF
  4   37    3   36      3   38       34.3366         0.020  1      LIF
  4   37    4   36      4   38       33.4676         0.020  1      LIF
  4   37    5   36      5   38       32.5901         0.020  1      LIF
  4   37    6   36      6   38       31.6492         0.020  1      LIF
  4   38    2   37      2   39       36.0293         0.020  2      LIF
  4   38    2   37      2   39       36.0389         0.020  1      LIF
  4   38    2   37      3   37      173.1750         0.020  2      LIF
  4   38    3   37      3   39       35.2044         0.020  2      LIF
  4   38    3   37      3   39       35.2150         0.020  1      LIF
  4   38    3   37      4   37      165.0656         0.020  2      LIF
  4   38    4   37      4   39       34.2955         0.020  2      LIF
  4   38    4   37      4   39       34.3562         0.020  1      LIF
  4   38    4   37      5   37      156.7071         0.020  2      LIF
  4   38    5   37      5   39       33.3990         0.020  2      LIF
  4   38    5   37      5   39       33.4106         0.020  1      LIF
  4   38    5   37      6   37      148.1249         0.020  2      LIF
  4   38    6   37      6   39       32.4333         0.020  2      LIF
  4   39    2   38      2   40       36.9166         0.020  2      LIF
  4   39    2   38      2   40       36.9279         0.020  1      LIF
  4   39    3   38      3   40       36.0748         0.020  2      LIF
  4   39    3   38      3   40       36.0841         0.020  1      LIF
  4   39    4   38      4   40       35.1607         0.020  2      LIF
  4   39    4   38      4   40       35.1622         0.020  1      LIF
  4   39    5   38      5   40       34.2226         0.020  2      LIF
  4   39    5   38      5   40       34.2232         0.020  1      LIF
  4   39    6   38      6   40       33.2182         0.020  1      LIF
  4   40    2   39      2   41       37.8019         0.020  2      LIF
  4   40    3   39      3   41       36.9141         0.020  2      LIF
  4   40    3   39      3   41       36.9433         0.020  1      LIF
  4   40    4   39      4   41       36.0006         0.020  2      LIF
  4   40    4   39      4   41       36.0250         0.020  1      LIF
  4   40    5   39      5   41       35.0286         0.020  2      LIF
  4   40    5   39      5   41       35.0523         0.020  1      LIF
  4   40    6   39      6   41       34.0135         0.020  1      LIF
  4   41    2   40      2   42       38.7057         0.020  1      LIF
  4   41    3   40      3   42       37.7950         0.020  1      LIF
  4   41    4   40      4   42       36.8621         0.020  1      LIF
  4   41    5   40      5   42       35.8333         0.020  1      LIF
  4   41    6   40      6   42       34.7980         0.020  1      LIF
  4   42    2   41      2   43       39.5774         0.020  1      LIF
  4   42    2   41      3   41      171.4688         0.020  1      LIF
  4   42    3   41      3   43       38.6504         0.020  1      LIF
  4   42    3   41      4   41      163.2544         0.020  1      LIF
  4   42    4   41      4   43       37.6871         0.020  1      LIF
  4   42    4   41      6   41      300.9096         0.020  1      LIF
  4   42    6   41      6   43       35.5709         0.020  1      LIF
  4   43    4   42      4   44       38.5149         0.020  1      LIF
  4   44    2   43      2   45       41.3442         0.020  1      LIF
  4   44    3   43      3   45       40.3606         0.020  1      LIF
  4   44    4   43      4   45       39.3214         0.020  1      LIF
  4   44    5   43      5   45       38.2367         0.020  1      LIF
  4   44    5   43      6   43      145.0196         0.020  1      LIF
  4   44    6   43      6   45       37.0878         0.030  1      LIF
  4   46    1   45      1   47       44.0277         0.030  1      LIF
  4   46    2   45      2   47       43.0691         0.020  1      LIF
  4   46    3   45      3   47       42.0360         0.020  1      LIF
  4   46    4   45      4   47       40.9888         0.020  1      LIF
  4   46    5   45      5   47       39.8175         0.020  1      LIF
  4   46    5   45      6   45      143.8752         0.020  1      LIF
  4   46    6   45      6   47       38.6058         0.030  1      LIF
  4   47    1   46      1   48       44.9230         0.030  1      LIF
  4   47    2   46      2   48       43.9340         0.020  1      LIF
  4   47    3   46      3   48       42.8872         0.020  1      LIF
  4   47    4   46      4   48       41.7532         0.020  1      LIF
  4   47    5   46      5   48       40.6229         0.020  1      LIF
  4   47    5   46      6   46      143.2761         0.020  1      LIF
  4   47    6   46      6   48       39.3711         0.020  1      LIF
  4   49    1   48      1   50       46.6899         0.020  1      LIF
  4   49    1   48      2   48      176.1448         0.020  1      LIF
  4   49    2   48      2   50       45.6475         0.020  1      LIF
  4   49    2   48      3   48      168.0133         0.020  1      LIF
  4   49    3   48      3   50       44.5383         0.020  1      LIF
  4   49    3   48      4   48      159.6010         0.020  1      LIF
  4   49    4   48      4   50       43.3752         0.020  1      LIF
  4   49    4   48      4   50       43.3803         0.020  1      LIF
  4   49    4   48      5   48      150.9411         0.020  1      LIF
  4   49    5   48      5   50       42.1347         0.020  1      LIF
  4   49    5   48      6   48      142.0324         0.020  1      LIF
  4   49    6   48      6   50       40.8205         0.020  1      LIF
  4   51    2   50      2   52       47.3362         0.020  1      LIF
  4   51    3   50      3   52       46.1824         0.020  1      LIF
  4   51    4   50      4   52       44.9609         0.020  1      LIF
  4   51    4   50      4   52       44.9665         0.020  1      LIF
  4   51    4   50      5   50      149.7042         0.020  1      LIF
  4   51    5   50      5   52       43.6465         0.020  1      LIF
  4   51    5   50      6   50      140.7130         0.020  1      LIF
  4   51    6   50      6   52       42.2844         0.020  1      LIF
  4   52    2   51      2   53       48.1769         0.030  1      LIF
  4   52    2   51      2   53       48.1805         0.020  1      LIF
  4   52    2   51      3   51      166.3324         0.020  1      LIF
  4   52    3   51      3   53       46.9941         0.020  1      LIF
  4   52    3   51      4   51      157.8373         0.020  1      LIF
  4   52    4   51      4   53       45.7404         0.020  1      LIF
  4   52    4   51      5   51      149.0554         0.020  1      LIF
  4   52    5   51      5   53       44.4143         0.020  1      LIF
  4   53    2   52      2   54       49.0161         0.020  1      LIF
  4   53    2   52      3   52      165.7536         0.020  1      LIF
  4   53    3   52      3   54       47.7971         0.020  1      LIF
  4   53    3   52      4   52      157.2113         0.020  1      LIF
  4   53    4   52      4   54       46.5296         0.020  1      LIF
  4   53    4   52      5   52      148.4002         0.020  1      LIF
  4   53    5   52      5   54       45.1557         0.020  1      LIF
  4   53    5   52      6   52      139.3439         0.020  1      LIF
  4   53    6   52      6   54       43.7038         0.020  1      LIF
  4   54    2   53      2   55       49.8468         0.020  1      LIF
  4   54    3   53      3   55       48.6054         0.020  1      LIF
  4   54    3   53      4   53      156.5775         0.020  1      LIF
  4   54    4   53      4   55       47.2694         0.020  1      LIF
  4   54    4   53      5   53      147.7252         0.020  1      LIF
  4   54    5   53      5   55       45.8904         0.020  1      LIF
  4   54    5   53      6   53      138.6241         0.020  1      LIF
  4   54    6   53      6   55       44.4119         0.020  1      LIF
  4   55    2   54      2   56       50.6704         0.020  1      LIF
  4   55    2   54      3   54      164.5358         0.020  1      LIF
  4   55    2   54      4   54      320.4615         0.020  1      LIF
  4   55    2   54      5   54      467.5018         0.020  1      LIF
  4   55    2   54      6   54      605.3960         0.020  1      LIF
  4   55    3   54      3   56       49.4086         0.020  1      LIF
  4   55    3   54      4   54      155.9257         0.020  1      LIF
  4   55    3   54      4   54      155.9257         0.020  1      LIF
  4   55    4   54      4   56       48.0367         0.020  1      LIF
  4   55    4   54      5   54      147.0403         0.020  1      LIF
  4   55    4   54      5   54      147.0403         0.020  1      LIF
  4   55    5   54      5   56       46.6198         0.020  1      LIF
  4   55    5   54      6   54      137.8942         0.020  1      LIF
  4   55    5   54      6   54      137.8942         0.020  1      LIF
  4   55    6   54      6   56       45.1028         0.020  1      LIF
  4   56    2   55      2   57       51.4912         0.020  1      LIF
  4   56    3   55      3   57       50.1934         0.020  1      LIF
  4   56    4   55      4   57       48.8155         0.020  2      LIF
  4   56    4   55      4   57       48.8359         0.020  1      LIF
  4   56    4   55      6   55      283.4765         0.020  1      LIF
  4   56    6   55      6   57       45.7892         0.020  1      LIF
  4   57    2   56      2   58       52.3047         0.020  1      LIF
  4   57    2   56      2   58       52.3051         0.020  1      LIF
  4   57    2   56      2   58       52.3062         0.020  1      LIF
  4   57    2   56      4   56      317.8425         0.020  1      LIF
  4   57    4   56      4   58       49.5260         0.040  1      LIF
  4   57    4   56      4   58       49.5661         0.020  2      LIF
  4   57    4   56      4   58       49.5944         0.020  1      LIF
  4   58    2   57      2   59       53.1147         0.020  1      LIF
  4   58    3   57      3   59       51.7588         0.020  1      LIF
  4   58    3   57      4   57      153.8782         0.020  1      LIF
  4   58    4   57      4   59       50.3287         0.020  1      LIF
  4   59    1   58      1   60       55.2313         0.030  1      LIF
  4   59    2   58      2   60       53.9229         0.020  1      LIF
  4   59    3   58      3   60       52.5324         0.020  1      LIF
  4   59    3   58      4   58      153.1651         0.020  1      LIF
  4   59    4   58      4   60       51.0708         0.020  1      LIF
  4   59    4   58      4   60       51.0711         0.020  2      LIF
  4   59    4   58      6   58      278.8889         0.020  1      LIF
  4   59    6   58      6   60       47.8112         0.020  1      LIF
  4   60    1   59      1   61       56.0487         0.030  1      LIF
  4   60    2   59      2   61       54.7213         0.020  1      LIF
  4   60    3   59      3   61       53.3080         0.020  1      LIF
  4   60    4   59      4   61       51.7998         0.020  1      LIF
  4   60    4   59      5   59      143.3291         0.020  1      LIF
  4   60    5   59      5   61       50.2074         0.030  1      LIF
  4   60    5   59      6   59      133.9494         0.020  1      LIF
  4   60    6   59      6   61       48.4751         0.020  1      LIF
  4   61    2   60      2   62       55.5278         0.020  1      LIF
  4   61    2   60      4   60      312.2408         0.020  1      LIF
  4   61    4   60      4   62       52.4977         0.020  2      LIF
  4   61    4   60      4   62       52.5313         0.020  1      LIF
  4   62    2   61      2   63       56.2922         0.020  2      LIF
  4   62    2   61      2   63       56.3020         0.020  1      LIF
  4   62    2   61      2   63       56.3045         0.020  1      LIF
  4   62    2   61      3   61      159.8358         0.020  1      LIF
  4   62    2   61      4   61      310.7759         0.020  2      LIF
  4   62    3   61      3   63       54.8197         0.020  1      LIF
  4   62    3   61      4   61      150.9213         0.020  1      LIF
  4   62    4   61      4   63       53.2323         0.020  2      LIF
  4   62    4   61      4   63       53.2524         0.020  1      LIF
  4   62    4   61      4   63       53.2577         0.020  1      LIF
  4   62    4   61      6   61      273.9555         0.020  1      LIF
  4   62    4   61      6   61      273.9884         0.020  2      LIF
  4   62    6   61      6   63       49.7560         0.020  1      LIF
  4   62    6   61      6   63       49.7626         0.020  2      LIF
  4   63    1   62      1   64       58.5108         0.020  1      LIF
  4   63    2   62      2   64       57.0842         0.020  1      LIF
  4   63    3   62      3   64       55.5700         0.020  1      LIF
  4   63    4   62      4   64       53.9496         0.020  1      LIF
  4   63    4   62      4   64       53.9539         0.020  1      LIF
  4   63    4   62      6   62      272.2381         0.020  1      LIF
  4   63    6   62      6   64       50.3882         0.020  1      LIF
  4   63    6   62      7   62      121.5720         0.020  1      LIF
  4   63    7   62      7   64       48.4293         0.040  1      LIF
  4   64    2   63      2   65       57.8524         0.020  1      LIF
  4   64    2   63      4   63      307.6878         0.020  1      LIF
  4   64    4   63      4   65       54.6375         0.020  2      LIF
  4   64    4   63      4   65       54.6569         0.020  1      LIF
  4   65    4   64      4   66       55.3648         0.020  1      LIF
  4   66    4   65      4   67       56.0405         0.020  1      LIF
  4   67    2   66      2   68       60.1494         0.020  1      LIF
  4   67    4   66      4   68       56.7391         0.020  1      LIF
  4   67    6   66      6   68       52.8267         0.020  1      LIF
  4   68    2   67      2   69       60.8992         0.020  1      LIF
  4   68    2   67      4   67      301.1451         0.020  1      LIF
  4   68    4   67      4   69       57.4083         0.020  2      LIF
  4   68    4   67      4   69       57.4140         0.020  1      LIF
  4   68    4   67      6   67      263.0155         0.020  1      LIF
  4   68    6   67      6   69       53.4006         0.020  1      LIF
  4   68    6   67      7   67      116.4672         0.020  1      LIF
  4   68    7   67      7   69       51.2021         0.030  1      LIF
  4   69    4   68      4   70       58.0788         0.020  2      LIF
  4   72    4   71      4   73       60.0041         0.020  1      LIF
  4   73    2   72      2   74       64.5398         0.020  2      LIF
  4   73    2   72      4   72      292.1202         0.020  1      LIF
  4   73    4   72      4   74       60.6461         0.020  1      LIF
  4   74    2   73      2   75       65.2528         0.020  1      LIF
  4   74    4   73      4   75       61.2569         0.020  1      LIF
  4   75    2   74      2   76       65.9318         0.020  2      LIF
  4   75    2   74      4   74      288.2534         0.020  2      LIF
  4   75    4   74      4   76       61.8777         0.020  2      LIF
  4   76    2   75      2   77       66.6231         0.020  2      LIF
  4   76    4   75      4   77       62.4329         0.020  2      LIF
  4   77    2   76      2   78       67.3149         0.020  2      LIF
  4   77    4   76      4   78       63.0362         0.020  1      LIF
  4   77    4   76      4   78       63.0700         0.020  2      LIF
  4   78    2   77      2   79       67.9833         0.020  1      LIF
  4   78    4   77      4   79       63.6169         0.020  1      LIF
  4   79    2   78      2   80       68.6422         0.020  1      LIF
  4   79    4   78      4   80       64.1921         0.020  1      LIF
  4   80    2   79      2   81       69.3011         0.020  1      LIF
  4   80    4   79      4   81       64.7476         0.020  1      LIF
  *   10   10    9     10   11        7.9732         0.010  1      Ivanova
  *   10   10    9     10   11        7.9787         0.010  2      Ivanova
  *   10   10    9     11    9      113.1512         0.020  1      Ivanova
  *   10   10    9     11    9      113.1517         0.010  2      Ivanova
  *   10   11    9     11   11        7.6581         0.035  1      Ivanova
  *   10   11    9     11   11        7.6704         0.010  2      Ivanova
  *   10   11    9     14    9      287.4927         0.025  2      Ivanova
  *   10   14    9     14   11        6.6868         0.035  2      Ivanova
  *   10   14    9     15    9       78.9792         0.025  2      Ivanova
  *   10   15    9     15   11        6.3065         0.010  2      Ivanova
  *   10   15    9     16    9       70.8714         0.010  2      Ivanova
  *   10   16    9     16   11        5.9560         0.010  2      Ivanova
  *   10   16    9     17    9       63.0787         0.010  2      Ivanova
  *   10   17    9     17   11        5.5635         0.010  2      Ivanova
  *   10   17    9     18    9       55.5417         0.025  2      Ivanova
  *   10   18    9     18   11        5.2157         0.040  2      Ivanova
  *   10    3    9      3   11        9.8049         0.030  1      Ivanova
  *   10    3    9      9    9      910.4240         0.020  1      Ivanova
  *   10    5    9      5   11        9.3442         0.030  2      Ivanova
  *   10    5    9      7    9      303.9301         0.025  2      Ivanova
  *   10    7    9      8    9      139.2658         0.010  2      Ivanova
  *   10    8    9      8   11        8.5575         0.010  2      Ivanova
  *   10    8    9      9    9      130.5966         0.025  2      Ivanova
  *   10    9    9     10    9      121.8963         0.010  1      Ivanova
  *   10    9    9     10    9      121.9174         0.025  2      Ivanova
  *   10    9    9      9   11        8.2715         0.010  1      Ivanova
  *   10    9    9      9   11        8.3114         0.040  2      Ivanova
  *   12   10   11     10   13        9.4812         0.025  2      Ivanova
  *   12    4   11      4   13       11.4042         0.010  2      Ivanova
  *   12    4   11      9   11      736.8189         0.010  2      Ivanova
  *   12    9   11     10   11      121.6033         0.020  2      Ivanova
  *   12    9   11      9   13        9.8390         0.010  2      Ivanova
  *   13   10   12     10   14       10.2287         0.010  2      Ivanova
  *   13   10   12     10   14       10.2361         0.042  1      Ivanova
  *   13   10   12     11   12      112.6476         0.042  1      Ivanova
  *   13   10   12     11   12      112.6583         0.010  2      Ivanova
  *   13   11   12     11   14        9.8287         0.010  2      Ivanova
  *   13   11   12     12   12      103.9464         0.042  1      Ivanova
  *   13   12   12     12   14        9.4037         0.042  1      Ivanova
  *   13    2   12      2   14       12.8693         0.035  2      Ivanova
  *   13    2   12      2   14       12.8839         0.014  1      Ivanova
  *   13    2   12      3   12      179.7146         0.020  2      Ivanova
  *   13    2   12      3   12      179.7170         0.014  1      Ivanova
  *   13    3   12      3   14       12.5958         0.010  2      Ivanova
  *   13    3   12      3   14       12.6056         0.014  1      Ivanova
  *   13    3   12      4   12      171.9404         0.021  1      Ivanova
  *   13    3   12      4   12      171.9436         0.010  2      Ivanova
  *   13    3   12      6   12      491.6490         0.028  1      Ivanova
  *   13    3   12      7   12      639.0110         0.014  1      Ivanova
  *   13    4   12      4   14       12.3077         0.010  2      Ivanova
  *   13    4   12      4   14       12.3161         0.014  1      Ivanova
  *   13    4   12      5   12      163.9504         0.028  1      Ivanova
  *   13    4   12      5   12      163.9514         0.014  2      Ivanova
  *   13    4   12      9   12      736.0679         0.010  2      Ivanova
  *   13    5   12      5   14       12.0025         0.014  2      Ivanova
  *   13    5   12      5   14       12.0093         0.042  1      Ivanova
  *   13    5   12      6   12      155.7430         0.028  2      Ivanova
  *   13    5   12      7   12      303.1163         0.042  1      Ivanova
  *   13    6   12      6   14       11.6908         0.049  2      Ivanova
  *   13    6   12      7   12      147.3596         0.035  1      Ivanova
  *   13    6   12      7   12      147.3777         0.035  2      Ivanova
  *   13    7   12      7   14       11.3448         0.014  1      Ivanova
  *   13    7   12      7   14       11.3459         0.028  2      Ivanova
  *   13    7   12      8   12      138.8210         0.014  1      Ivanova
  *   13    8   12      8   14       10.9963         0.014  1      Ivanova
  *   13    8   12      9   12      130.1643         0.014  1      Ivanova
  *   13    9   12     10   12      121.4158         0.028  1      Ivanova
  *   13    9   12     10   12      121.4300         0.010  2      Ivanova
  *   13    9   12      9   14       10.6196         0.010  2      Ivanova
  *   13    9   12      9   14       10.6283         0.014  1      Ivanova
  *   14   10   13     10   15       10.9791         0.010  2      Ivanova
  *   14   10   13     10   15       10.9867         0.020  1      Ivanova
  *   14   10   13     11   13      112.4616         0.010  1      Ivanova
  *   14   10   13     11   13      112.4667         0.010  2      Ivanova
  *   14   11   13     11   15       10.5465         0.010  2      Ivanova
  *   14   11   13     11   15       10.5569         0.010  1      Ivanova
  *   14    0   13      0   15       14.3772         0.035  2      Ivanova
  *   14    0   13      0   15       14.3782         0.028  1      Ivanova
  *   14    0   13      1   13      194.4201         0.028  1      Ivanova
  *   14    0   13      1   13      194.4289         0.035  2      Ivanova
  *   14    1   13      1   15       14.0854         0.042  2      Ivanova
  *   14    1   13      3   13      366.7095         0.021  1      Ivanova
  *   14    1   13      3   13      366.7124         0.021  2      Ivanova
  *   14    2   13      2   15       13.8176         0.040  2      Ivanova
  *   14    2   13      2   15       13.8355         0.056  1      Ivanova
  *   14    2   13      3   13      179.5734         0.035  2      Ivanova
  *   14    2   13      3   13      179.5857         0.035  1      Ivanova
  *   14    3   13      3   15       13.5230         0.030  2      Ivanova
  *   14    3   13      3   15       13.5342         0.014  1      Ivanova
  *   14    3   13      4   13      171.8058         0.010  1      Ivanova
  *   14    3   13      4   13      171.8084         0.020  2      Ivanova
  *   14    3   13      5   13      335.6056         0.014  1      Ivanova
  *   14    3   13      5   13      335.6142         0.014  2      Ivanova
  *   14    3   13      6   13      491.2037         0.028  1      Ivanova
  *   14    4   13      4   15       13.2126         0.010  2      Ivanova
  *   14    4   13      4   15       13.2199         0.010  1      Ivanova
  *   14    4   13      9   13      735.2410         0.020  1      Ivanova
  *   14    4   13      9   13      735.2533         0.010  2      Ivanova
  *   14    5   13      5   15       12.8888         0.014  2      Ivanova
  *   14    5   13      5   15       12.8932         0.014  1      Ivanova
  *   14    5   13      6   13      155.5956         0.014  1      Ivanova
  *   14    5   13      6   13      155.5998         0.014  2      Ivanova
  *   14    6   13      6   15       12.5365         0.014  2      Ivanova
  *   14    6   13      6   15       12.5483         0.014  1      Ivanova
  *   14    6   13      7   13      147.1974         0.049  1      Ivanova
  *   14    6   13      8   13      285.8551         0.028  1      Ivanova
  *   14    6   13      8   13      285.8698         0.035  2      Ivanova
  *   14    7   13      7   15       12.1913         0.056  1      Ivanova
  *   14    7   13      8   13      138.6594         0.035  1      Ivanova
  *   14    8   13      8   15       11.7925         0.049  2      Ivanova
  *   14    8   13      8   15       11.8023         0.014  1      Ivanova
  *   14    8   13      9   13      129.9646         0.049  2      Ivanova
  *   14    8   13      9   13      129.9817         0.014  1      Ivanova
  *   14    9   13     10   13      121.2399         0.020  1      Ivanova
  *   14    9   13     10   13      121.2424         0.010  2      Ivanova
  *   14    9   13      9   15       11.3965         0.010  2      Ivanova
  *   14    9   13      9   15       11.4058         0.014  1      Ivanova
  *   15   10   14     10   16       11.7262         0.010  2      Ivanova
  *   15   10   14     10   16       11.7302         0.010  1      Ivanova
  *   15   10   14     11   14      112.2542         0.010  1      Ivanova
  *   15   10   14     11   14      112.2547         0.010  2      Ivanova
  *   15   11   14     11   16       11.2657         0.010  2      Ivanova
  *   15   11   14     11   16       11.2697         0.010  1      Ivanova
  *   15   11   14     15   14      362.5651         0.025  1      Ivanova
  *   15   12   14     12   16       10.7895         0.030  1      Ivanova
  *   15   12   14     13   14       94.8262         0.020  1      Ivanova
  *   15   13   14     13   16       10.2863         0.010  1      Ivanova
  *   15   13   14     14   14       86.2935         0.020  1      Ivanova
  *   15   14   14     14   16        9.7698         0.020  1      Ivanova
  *   15   14   14     15   14       77.9424         0.030  1      Ivanova
  *   15   15   14     15   16        9.2438         0.030  1      Ivanova
  *   15   15   14     16   14       69.8364         0.035  1      Ivanova
  *   15   16   14     16   16        8.6897         0.040  1      Ivanova
  *   15    2   14      2   16       14.7739         0.030  1      Ivanova
  *   15    2   14      2   16       14.7776         0.040  2      Ivanova
  *   15    2   14      3   14      179.4343         0.020  1      Ivanova
  *   15    2   14      3   14      179.4436         0.040  2      Ivanova
  *   15    3   14      3   16       14.4565         0.040  2      Ivanova
  *   15    3   14      3   16       14.4568         0.010  1      Ivanova
  *   15    3   14      4   14      171.6512         0.010  1      Ivanova
  *   15    3   14      4   14      171.6579         0.025  2      Ivanova
  *   15    4   14      4   16       14.1174         0.010  2      Ivanova
  *   15    4   14      4   16       14.1248         0.010  1      Ivanova
  *   15    4   14      6   14      319.0740         0.025  1      Ivanova
  *   15    4   14      9   14      734.3652         0.010  1      Ivanova
  *   15    4   14      9   14      734.3793         0.010  2      Ivanova
  *   15    6   14      7   14      147.0310         0.025  1      Ivanova
  *   15    7   14      7   16       13.0128         0.040  1      Ivanova
  *   15    7   14      8   14      138.4676         0.035  1      Ivanova
  *   15    8   14      8   16       12.6049         0.030  1      Ivanova
  *   15    8   14      9   14      129.7911         0.020  1      Ivanova
  *   15    9   14     10   14      121.0395         0.010  1      Ivanova
  *   15    9   14     10   14      121.0405         0.010  2      Ivanova
  *   15    9   14     12   14      336.7880         0.020  1      Ivanova
  *   15    9   14      9   16       12.1740         0.010  2      Ivanova
  *   15    9   14      9   16       12.1793         0.010  1      Ivanova
  *   16   10   15     10   17       12.4724         0.010  2      Ivanova
  *   16   10   15     10   17       12.4777         0.010  1      Ivanova
  *   16   10   15     11   15      112.0308         0.010  1      Ivanova
  *   16   10   15     11   15      112.0335         0.010  2      Ivanova
  *   16   10   15     12   15      215.2955         0.030  1      Ivanova
  *   16   11   15     11   17       11.9737         0.010  2      Ivanova
  *   16   11   15     11   17       11.9783         0.020  1      Ivanova
  *   16   12   15     12   17       11.4689         0.010  1      Ivanova
  *   16   12   15     13   15       94.5841         0.015  1      Ivanova
  *   16   13   15     13   17       10.9353         0.020  1      Ivanova
  *   16   13   15     14   15       86.0397         0.020  1      Ivanova
  *   16   14   15     14   17       10.3916         0.025  1      Ivanova
  *   16   14   15     15   15       77.6980         0.025  1      Ivanova
  *   16   15   15     15   17        9.8280         0.035  1      Ivanova
  *   16    2   15      2   17       15.7127         0.030  2      Ivanova
  *   16    2   15      2   17       15.7211         0.040  1      Ivanova
  *   16    2   15      3   15      179.2821         0.035  1      Ivanova
  *   16    2   15      3   15      179.2868         0.020  2      Ivanova
  *   16    3   15      3   17       15.3730         0.010  2      Ivanova
  *   16    3   15      3   17       15.3874         0.020  1      Ivanova
  *   16    3   15      4   15      171.4915         0.015  1      Ivanova
  *   16    3   15      4   15      171.4918         0.010  2      Ivanova
  *   16    4   15      4   17       15.0205         0.010  2      Ivanova
  *   16    4   15      4   17       15.0284         0.010  1      Ivanova
  *   16    4   15      9   15      733.4257         0.010  1      Ivanova
  *   16    4   15      9   15      733.4405         0.010  2      Ivanova
  *   16    5   15     12   15      906.0677         0.010  1      Ivanova
  *   16    5   15      5   17       14.6531         0.010  1      Ivanova
  *   16    8   15      8   17       13.4124         0.035  1      Ivanova
  *   16    8   15      9   15      129.5782         0.025  1      Ivanova
  *   16    9   15     10   15      120.8240         0.010  1      Ivanova
  *   16    9   15     10   15      120.8262         0.010  2      Ivanova
  *   16    9   15      9   17       12.9479         0.010  2      Ivanova
  *   16    9   15      9   17       12.9553         0.010  1      Ivanova
  *   17   10   16     10   18       13.2216         0.010  1      Ivanova
  *   17   10   16     10   18       13.2246         0.024  2      Ivanova
  *   17   10   16     11   16      111.7903         0.010  1      Ivanova
  *   17   10   16     11   16      111.7990         0.024  2      Ivanova
  *   17   10   16     12   16      214.8059         0.035  1      Ivanova
  *   17   11   16     11   18       12.6800         0.024  2      Ivanova
  *   17   11   16     11   18       12.6953         0.006  1      Ivanova
  *   17   11   16     12   16      103.0187         0.006  1      Ivanova
  *   17   12   16     12   18       12.1472         0.006  1      Ivanova
  *   17   12   16     13   16       94.3282         0.012  1      Ivanova
  *   17   13   16     13   18       11.5832         0.015  1      Ivanova
  *   17   13   16     14   16       85.7798         0.020  1      Ivanova
  *   17   14   16     14   18       10.9978         0.015  1      Ivanova
  *   17   14   16     15   16       77.4180         0.015  1      Ivanova
  *   17   15   16     15   18       10.3922         0.015  1      Ivanova
  *   17    1   16      1   18       17.0019         0.012  2      Ivanova
  *   17    1   16      1   18       17.0110         0.006  1      Ivanova
  *   17    1   16      2   16      186.6817         0.006  1      Ivanova
  *   17    1   16      2   16      186.6838         0.012  2      Ivanova
  *   17    2   16      2   18       16.6677         0.018  2      Ivanova
  *   17    2   16      2   18       16.6727         0.014  1      Ivanova
  *   17    2   16      3   16      179.1176         0.014  1      Ivanova
  *   17    2   16      5   16      513.7276         0.006  1      Ivanova
  *   17    2   16      5   16      513.7399         0.009  2      Ivanova
  *   17    3   16      3   18       16.3094         0.010  1      Ivanova
  *   17    3   16      4   16      171.3173         0.010  1      Ivanova
  *   17    3   16      7   16      636.3081         0.014  1      Ivanova
  *   17    4   16      4   18       15.9293         0.010  1      Ivanova
  *   17    4   16      5   16      163.2821         0.015  1      Ivanova
  *   17    4   16      9   16      732.4219         0.010  1      Ivanova
  *   17    5   16     11   16      801.5083         0.006  1      Ivanova
  *   17    5   16      5   18       15.5215         0.006  2      Ivanova
  *   17    5   16      5   18       15.5300         0.006  1      Ivanova
  *   17    5   16      6   16      155.0586         0.006  1      Ivanova
  *   17    5   16      6   16      155.0593         0.006  2      Ivanova
  *   17    6   16     13   16      843.7949         0.015  1      Ivanova
  *   17    6   16      6   18       15.1054         0.006  2      Ivanova
  *   17    6   16      6   18       15.1131         0.006  1      Ivanova
  *   17    6   16      7   16      146.6390         0.006  1      Ivanova
  *   17    6   16      7   16      146.6440         0.006  2      Ivanova
  *   17    7   16      7   18       14.6662         0.006  2      Ivanova
  *   17    7   16      7   18       14.6739         0.006  1      Ivanova
  *   17    7   16      8   16      138.0621         0.014  1      Ivanova
  *   17    7   16      8   16      138.0676         0.015  2      Ivanova
  *   17    8   16     10   16      249.9545         0.024  1      Ivanova
  *   17    8   16     10   16      249.9597         0.024  2      Ivanova
  *   17    8   16      8   18       14.2051         0.021  2      Ivanova
  *   17    8   16      8   18       14.2100         0.014  1      Ivanova
  *   17    8   16      9   16      129.3678         0.014  1      Ivanova
  *   17    9   16     10   16      120.5890         0.010  1      Ivanova
  *   17    9   16     12   16      335.3875         0.035  1      Ivanova
  *   17    9   16      9   18       13.7232         0.010  1      Ivanova
  *   18   10   17     10   19       13.9622         0.010  1      Ivanova
  *   18   10   17     11   17      111.5321         0.010  1      Ivanova
  *   18   11   17     11   19       13.4057         0.010  1      Ivanova
  *   18   13   17     13   19       12.2264         0.010  2      Ivanova
  *   18   13   17     13   19       12.2271         0.010  1      Ivanova
  *   18   13   17     14   17       85.4898         0.010  1      Ivanova
  *   18   13   17     14   17       85.4959         0.010  2      Ivanova
  *   18   14   17     14   19       11.6032         0.010  1      Ivanova
  *   18   14   17     14   19       11.6071         0.010  2      Ivanova
  *   18   14   17     15   17       77.1245         0.010  1      Ivanova
  *   18   14   17     15   17       77.1250         0.010  2      Ivanova
  *   18   15   17     15   19       10.9701         0.010  1      Ivanova
  *   18   15   17     15   19       10.9732         0.010  2      Ivanova
  *   18    0   17      1   17      193.8499         0.014  1      Ivanova
  *   18    1   17      1   19       17.9676         0.014  2      Ivanova
  *   18    1   17      1   19       17.9739         0.014  1      Ivanova
  *   18    1   17      2   17      186.5156         0.014  1      Ivanova
  *   18    1   17      2   17      186.5233         0.028  2      Ivanova
  *   18    2   17      2   19       17.6136         0.014  1      Ivanova
  *   18    2   17      3   17      178.9439         0.014  1      Ivanova
  *   18    2   17      3   17      178.9558         0.042  2      Ivanova
  *   18    3   17      3   19       17.2172         0.042  2      Ivanova
  *   18    3   17      3   19       17.2325         0.014  1      Ivanova
  *   18    3   17      4   17      171.1328         0.015  1      Ivanova
  *   18    3   17      8   17      773.3566         0.028  1      Ivanova
  *   18    4   17      4   19       16.8296         0.010  1      Ivanova
  *   18    4   17      5   17      163.0980         0.014  1      Ivanova
  *   18    4   17      6   17      317.9660         0.015  1      Ivanova
  *   18    4   17      9   17      731.3496         0.010  1      Ivanova
  *   18    5   17      5   19       16.4074         0.014  1      Ivanova
  *   18    5   17      7   17      301.2785         0.021  1      Ivanova
  *   18    6   17      7   17      146.4283         0.010  1      Ivanova
  *   18    7   17      7   19       15.4973         0.015  1      Ivanova
  *   18    7   17      8   17      137.8384         0.010  1      Ivanova
  *   18    8   17     13   17      557.8113         0.010  1      Ivanova
  *   18    8   17      8   19       15.0083         0.020  1      Ivanova
  *   18    9   17     10   17      120.3471         0.010  1      Ivanova
  *   18    9   17      9   19       14.4880         0.010  1      Ivanova
  *   19   10   18     10   20       14.6934         0.042  1      Ivanova
  *   19   13   18     13   20       12.8584         0.010  2      Ivanova
  *   19   13   18     13   20       12.8649         0.010  1      Ivanova
  *   19   13   18     14   18       85.1926         0.010  1      Ivanova
  *   19   13   18     14   18       85.1958         0.010  2      Ivanova
  *   19   14   18     14   20       12.2071         0.010  2      Ivanova
  *   19   14   18     14   20       12.2121         0.010  1      Ivanova
  *   19   14   18     15   18       76.8167         0.010  1      Ivanova
  *   19   14   18     15   18       76.8236         0.010  2      Ivanova
  *   19   15   18     15   20       11.5305         0.010  2      Ivanova
  *   19   15   18     15   20       11.5380         0.010  1      Ivanova
  *   19   15   18     16   18       68.6814         0.025  2      Ivanova
  *   19   16   18     16   20       10.8456         0.040  2      Ivanova
  *   19    0   18      0   20       19.2770         0.035  2      Ivanova
  *   19    0   18      0   20       19.2988         0.014  1      Ivanova
  *   19    0   18      1   18      193.6791         0.014  1      Ivanova
  *   19    0   18      4   18      729.7238         0.042  2      Ivanova
  *   19    1   18      1   20       18.9253         0.020  2      Ivanova
  *   19    1   18      1   20       18.9407         0.021  1      Ivanova
  *   19    1   18      2   18      186.3422         0.020  1      Ivanova
  *   19    1   18      3   18      365.1032         0.030  2      Ivanova
  *   19    1   18      4   18      536.0401         0.035  1      Ivanova
  *   19    2   18      2   20       18.5489         0.020  1      Ivanova
  *   19    2   18      3   18      178.7592         0.020  1      Ivanova
  *   19    3   18      3   20       18.1419         0.050  2      Ivanova
  *   19    3   18      3   20       18.1517         0.014  1      Ivanova
  *   19    3   18      4   18      170.9365         0.050  1      Ivanova
  *   19    3   18      7   18      634.6785         0.021  1      Ivanova
  *   19    4   18      4   20       17.7106         0.020  2      Ivanova
  *   19    4   18      4   20       17.7257         0.056  1      Ivanova
  *   19    4   18      5   18      162.8929         0.035  1      Ivanova
  *   19    4   18      5   18      162.9039         0.035  2      Ivanova
  *   19    4   18      6   18      317.5388         0.015  2      Ivanova
  *   19    5   18      5   20       17.2755         0.014  2      Ivanova
  *   19    5   18      5   20       17.2827         0.014  1      Ivanova
  *   19    5   18      6   18      154.6405         0.014  1      Ivanova
  *   19    5   18      6   18      154.6449         0.014  2      Ivanova
  *   19    6   18      6   20       16.8092         0.014  2      Ivanova
  *   19    6   18      6   20       16.8138         0.014  1      Ivanova
  *   19    6   18      7   18      146.2027         0.015  2      Ivanova
  *   19    6   18      8   18      283.7992         0.014  1      Ivanova
  *   19    6   18      9   18      412.6898         0.028  2      Ivanova
  *   19    7   18      7   20       16.3147         0.015  2      Ivanova
  *   19    7   18      7   20       16.3209         0.028  1      Ivanova
  *   19    7   18      8   18      137.5933         0.021  1      Ivanova
  *   19    7   18      8   18      137.6049         0.020  2      Ivanova
  *   19    8   18     13   18      556.4855         0.015  2      Ivanova
  *   19    8   18      8   20       15.8053         0.025  2      Ivanova
  *   19    8   18      8   20       15.8068         0.014  1      Ivanova
  *   19    8   18      9   18      128.8818         0.014  1      Ivanova
  *   19    9   18     10   18      120.0855         0.028  1      Ivanova
  *   19    9   18      9   20       15.2648         0.014  1      Ivanova
  *   19    9   18      9   20       15.2717         0.042  2      Ivanova
  *   20   10   19     10   21       15.4316         0.010  1      Ivanova
  *   20   10   19     11   19      110.9729         0.020  1      Ivanova
  *   20   11   19     11   21       14.8187         0.020  1      Ivanova
  *   20   13   19     13   21       13.4971         0.010  2      Ivanova
  *   20   13   19     13   21       13.5035         0.010  1      Ivanova
  *   20   13   19     14   19       84.8467         0.010  1      Ivanova
  *   20   13   19     14   19       84.8724         0.010  2      Ivanova
  *   20   14   19     14   21       12.8124         0.010  2      Ivanova
  *   20   14   19     14   21       12.8387         0.010  1      Ivanova
  *   20   14   19     15   19       76.5013         0.010  2      Ivanova
  *   20   14   19     15   19       76.5121         0.010  1      Ivanova
  *   20   15   19     15   21       12.0933         0.010  2      Ivanova
  *   20   15   19     15   21       12.1049         0.010  1      Ivanova
  *   20   15   19     16   19       68.3427         0.015  2      Ivanova
  *   20   16   19     16   21       11.3740         0.025  2      Ivanova
  *   20    1   19      1   21       19.8959         0.020  1      Ivanova
  *   20    1   19      2   19      186.1453         0.050  1      Ivanova
  *   20    2   19      2   21       19.5063         0.050  1      Ivanova
  *   20    2   19      3   19      178.5717         0.050  1      Ivanova
  *   20    3   19      3   21       19.0721         0.020  1      Ivanova
  *   20    3   19      9   19      899.7510         0.025  1      Ivanova
  *   20    4   19      4   21       18.6159         0.020  2      Ivanova
  *   20    4   19      6   19      317.0973         0.015  2      Ivanova
  *   20    6   19      7   19      145.9644         0.015  2      Ivanova
  *   20    7   19     13   19      692.4103         0.015  2      Ivanova
  *   20    7   19      7   21       17.1391         0.020  2      Ivanova
  *   20    9   19     10   19      119.8102         0.010  1      Ivanova
  *   20    9   19      9   21       16.0300         0.010  1      Ivanova
  *   21   10   20     10   22       16.1632         0.010  2      Ivanova
  *   21   10   20     10   22       16.1772         0.035  1      Ivanova
  *   21   10   20     11   20      110.6822         0.010  2      Ivanova
  *   21   10   20     11   20      110.6822         0.035  1      Ivanova
  *   21   10   20     12   20      212.5373         0.042  2      Ivanova
  *   21   11   20     11   22       15.5101         0.010  2      Ivanova
  *   21   11   20     11   22       15.5180         0.040  1      Ivanova
  *   21   12   20     12   22       14.8202         0.042  1      Ivanova
  *   21   12   20     12   22       14.8351         0.056  2      Ivanova
  *   21   12   20     13   20       93.1369         0.049  2      Ivanova
  *   21   13   20     13   22       14.1273         0.010  2      Ivanova
  *   21   13   20     13   22       14.1368         0.010  1      Ivanova
  *   21   13   20     14   20       84.5356         0.010  1      Ivanova
  *   21   13   20     14   20       84.5391         0.010  2      Ivanova
  *   21   14   20     14   22       13.4059         0.010  2      Ivanova
  *   21   14   20     14   22       13.4108         0.010  1      Ivanova
  *   21   14   20     15   20       76.1462         0.010  1      Ivanova
  *   21   14   20     15   20       76.1535         0.010  2      Ivanova
  *   21   15   20     15   22       12.6568         0.010  2      Ivanova
  *   21   15   20     15   22       12.6598         0.010  1      Ivanova
  *   21   15   20     16   20       67.9944         0.020  2      Ivanova
  *   21   16   20     16   22       11.8920         0.025  2      Ivanova
  *   21    1   20      1   22       20.8444         0.028  2      Ivanova
  *   21    1   20      1   22       20.8657         0.056  1      Ivanova
  *   21    1   20      2   20      185.9570         0.035  1      Ivanova
  *   21    1   20      2   20      185.9618         0.021  2      Ivanova
  *   21    2   20      2   22       20.4211         0.014  2      Ivanova
  *   21    2   20      2   22       20.4335         0.014  1      Ivanova
  *   21    2   20      3   20      178.3562         0.014  2      Ivanova
  *   21    2   20      3   20      178.3563         0.014  1      Ivanova
  *   21    3   20      3   22       19.9796         0.014  2      Ivanova
  *   21    3   20      3   22       19.9883         0.014  1      Ivanova
  *   21    3   20      4   20      170.5147         0.020  2      Ivanova
  *   21    3   20      4   20      170.5231         0.015  1      Ivanova
  *   21    3   20      7   20      632.8446         0.028  1      Ivanova
  *   21    3   20      7   20      632.8621         0.014  2      Ivanova
  *   21    4   20      4   22       19.5098         0.025  1      Ivanova
  *   21    4   20      4   22       19.5104         0.010  2      Ivanova
  *   21    4   20      5   20      162.4039         0.030  1      Ivanova
  *   21    4   20      6   20      316.6256         0.015  2      Ivanova
  *   21    4   20      9   20      727.7760         0.010  2      Ivanova
  *   21    5   20      5   22       19.0709         0.040  1      Ivanova
  *   21    5   20      6   20      154.2033         0.030  1      Ivanova
  *   21    6   20      6   22       18.4759         0.030  1      Ivanova
  *   21    6   20      7   20      145.7141         0.010  2      Ivanova
  *   21    6   20      7   20      145.7216         0.025  1      Ivanova
  *   21    7   20      7   22       17.9535         0.010  2      Ivanova
  *   21    7   20      7   22       17.9574         0.025  1      Ivanova
  *   21    7   20      8   20      137.0861         0.028  1      Ivanova
  *   21    7   20      8   20      137.0863         0.010  2      Ivanova
  *   21    7   20      9   20      265.4222         0.035  1      Ivanova
  *   21    8   20     13   20      553.5495         0.010  2      Ivanova
  *   21    8   20      8   22       17.3848         0.014  2      Ivanova
  *   21    8   20      8   22       17.3929         0.014  1      Ivanova
  *   21    8   20      9   20      128.3411         0.014  1      Ivanova
  *   21    8   20      9   20      128.3451         0.014  2      Ivanova
  *   21    9   20     10   20      119.5115         0.035  1      Ivanova
  *   21    9   20     10   20      119.5241         0.010  2      Ivanova
  *   21    9   20     12   20      332.0628         0.021  1      Ivanova
  *   21    9   20      9   22       16.7864         0.010  2      Ivanova
  *   21    9   20      9   22       16.7947         0.014  1      Ivanova
  *   22   10   21     10   23       16.8873         0.035  2      Ivanova
  *   22   10   21     10   23       16.8965         0.042  1      Ivanova
  *   22   10   21     11   21      110.3657         0.049  1      Ivanova
  *   22   10   21     12   21      211.8943         0.042  2      Ivanova
  *   22   11   21     12   21      101.5189         0.042  1      Ivanova
  *   22   12   21     12   23       15.4942         0.042  2      Ivanova
  *   22   12   21     12   23       15.5038         0.042  1      Ivanova
  *   22   12   21     13   21       92.7834         0.042  1      Ivanova
  *   22   12   21     13   21       92.7879         0.035  2      Ivanova
  *   22   13   21     13   23       14.7572         0.028  2      Ivanova
  *   22   13   21     13   23       14.7619         0.030  1      Ivanova
  *   22   13   21     14   21       84.1833         0.030  1      Ivanova
  *   22   13   21     14   21       84.1925         0.040  2      Ivanova
  *   22   14   21     14   23       14.0000         0.030  1      Ivanova
  *   22   14   21     14   23       14.0001         0.040  2      Ivanova
  *   22   14   21     15   21       75.7894         0.035  1      Ivanova
  *   22   15   21     15   23       13.2039         0.035  1      Ivanova
  *   22    1   21      1   23       21.7904         0.042  2      Ivanova
  *   22    1   21      1   23       21.8106         0.028  1      Ivanova
  *   22    1   21      2   21      185.7444         0.021  2      Ivanova
  *   22    1   21      2   21      185.7525         0.021  1      Ivanova
  *   22    2   21      2   23       21.3592         0.014  2      Ivanova
  *   22    2   21      2   23       21.3637         0.014  1      Ivanova
  *   22    2   21      3   21      178.1365         0.014  1      Ivanova
  *   22    2   21      3   21      178.1416         0.014  2      Ivanova
  *   22    3   21      3   23       20.8935         0.014  2      Ivanova
  *   22    3   21      3   23       20.9014         0.014  1      Ivanova
  *   22    3   21      7   21      631.8598         0.014  1      Ivanova
  *   22    3   21      7   21      631.8784         0.014  2      Ivanova
  *   22    6   21     13   21      834.1753         0.020  1      Ivanova
  *   22    7   21      7   23       18.7732         0.014  2      Ivanova
  *   22    7   21      7   23       18.7779         0.014  1      Ivanova
  *   22    7   21      8   21      136.8050         0.014  1      Ivanova
  *   22    7   21      8   21      136.8068         0.014  2      Ivanova
  *   22    8   21      8   23       18.1758         0.014  2      Ivanova
  *   22    8   21      8   23       18.1794         0.014  1      Ivanova
  *   22    8   21      9   21      128.0493         0.014  1      Ivanova
  *   22    8   21      9   21      128.0550         0.014  2      Ivanova
  *   22    9   21     10   21      119.2163         0.035  1      Ivanova
  *   22    9   21     10   21      119.2268         0.028  2      Ivanova
  *   22    9   21      9   23       17.5481         0.014  2      Ivanova
  *   22    9   21      9   23       17.5533         0.014  1      Ivanova
  *   23   10   22     10   24       17.6183         0.010  2      Ivanova
  *   23   10   22     10   24       17.6285         0.025  1      Ivanova
  *   23   10   22     11   22      110.0301         0.020  1      Ivanova
  *   23   10   22     12   22      211.2216         0.010  2      Ivanova
  *   23   11   22     13   22      193.6040         0.025  1      Ivanova
  *   23   12   22     13   22       92.4233         0.010  2      Ivanova
  *   23   13   22     13   24       15.3854         0.010  2      Ivanova
  *   23   13   22     13   24       15.3903         0.035  1      Ivanova
  *   23   13   22     14   22       83.8215         0.010  2      Ivanova
  *   23   13   22     14   22       83.8244         0.030  1      Ivanova
  *   23   14   22     14   24       14.5874         0.025  1      Ivanova
  *   23   14   22     14   24       14.5947         0.010  2      Ivanova
  *   23   14   22     15   22       75.3923         0.030  1      Ivanova
  *   23   14   22     15   22       75.3995         0.015  2      Ivanova
  *   23   15   22     15   24       13.7814         0.040  1      Ivanova
  *   23    6   22      7   22      145.1522         0.025  1      Ivanova
  *   23    6   22      7   22      145.1651         0.020  2      Ivanova
  *   23    7   22      7   24       19.6019         0.040  1      Ivanova
  *   23    7   22      8   22      136.5205         0.020  2      Ivanova
  *   23    7   22      9   22      264.2640         0.025  1      Ivanova
  *   23    8   22      8   24       18.9644         0.010  2      Ivanova
  *   23    8   22      9   22      127.7478         0.010  2      Ivanova
  *   23    9   22     10   22      118.8832         0.020  1      Ivanova
  *   23    9   22     10   22      118.8928         0.010  2      Ivanova
  *   23    9   22      9   24       18.3036         0.010  2      Ivanova
  *   23    9   22      9   24       18.3092         0.010  1      Ivanova
  *   24   10   23     10   25       18.3407         0.010  1      Ivanova
  *   24   10   23     10   25       18.3494         0.010  2      Ivanova
  *   24   10   23     11   23      109.6744         0.020  1      Ivanova
  *   24   10   23     11   23      109.6792         0.025  2      Ivanova
  *   24   11   23     11   25       17.5882         0.035  2      Ivanova
  *   24   11   23     11   25       17.5956         0.025  1      Ivanova
  *   24   11   23     12   23      100.8138         0.025  2      Ivanova
  *   24   11   23     12   23      100.8204         0.035  1      Ivanova
  *   24   11   23     13   23      192.8615         0.020  1      Ivanova
  *   24   12   23     12   25       16.8165         0.010  2      Ivanova
  *   24   12   23     12   25       16.8226         0.035  1      Ivanova
  *   24   12   23     13   23       92.0443         0.020  1      Ivanova
  *   24   12   23     13   23       92.0617         0.020  2      Ivanova
  *   24   13   23     13   25       16.0109         0.010  1      Ivanova
  *   24   13   23     13   25       16.0230         0.010  2      Ivanova
  *   24   13   23     14   23       83.4195         0.010  1      Ivanova
  *   24   13   23     14   23       83.4322         0.010  2      Ivanova
  *   24   14   23     14   25       15.1768         0.010  1      Ivanova
  *   24   14   23     14   25       15.1809         0.010  2      Ivanova
  *   24   14   23     15   23       74.9896         0.010  1      Ivanova
  *   24   14   23     15   23       75.0013         0.015  2      Ivanova
  *   24   15   23     15   25       14.3106         0.020  2      Ivanova
  *   24   15   23     15   25       14.3215         0.010  1      Ivanova
  *   24   15   23     16   23       66.7708         0.025  1      Ivanova
  *   24   15   23     16   23       66.8100         0.030  2      Ivanova
  *   24   16   23     16   25       13.4329         0.040  2      Ivanova
  *   24   16   23     16   25       13.4352         0.040  1      Ivanova
  *   24   16   23     17   23       58.9094         0.035  1      Ivanova
  *   24   17   23     17   25       12.4973         0.035  1      Ivanova
  *   24    0   23      0   25       24.1788         0.014  1      Ivanova
  *   24    0   23      2   23      378.0084         0.014  1      Ivanova
  *   24    2   23      2   25       23.2333         0.014  1      Ivanova
  *   24    2   23      3   23      177.6707         0.014  1      Ivanova
  *   24    3   23      3   25       22.7245         0.014  1      Ivanova
  *   24    3   23      4   23      169.7956         0.021  1      Ivanova
  *   24    4   23      4   25       22.1801         0.030  2      Ivanova
  *   24    4   23      4   25       22.1916         0.014  1      Ivanova
  *   24    4   23      5   23      161.6905         0.014  1      Ivanova
  *   24    4   23      6   23      315.0662         0.020  1      Ivanova
  *   24    4   23      6   23      315.0785         0.020  2      Ivanova
  *   24    5   23      5   25       21.6249         0.014  1      Ivanova
  *   24    5   23      6   23      153.3944         0.035  1      Ivanova
  *   24    5   23      7   23      298.2494         0.014  1      Ivanova
  *   24    5   23      7   23      298.2590         0.015  2      Ivanova
  *   24    6   23      6   25       21.0070         0.042  1      Ivanova
  *   24    6   23      7   23      144.8733         0.020  1      Ivanova
  *   24    6   23      7   23      144.8826         0.020  2      Ivanova
  *   24    7   23      7   25       20.4003         0.020  2      Ivanova
  *   24    7   23      7   25       20.4030         0.014  1      Ivanova
  *   24    7   23      8   23      136.2043         0.020  2      Ivanova
  *   24    7   23      8   23      136.2077         0.020  1      Ivanova
  *   24    7   23      9   23      263.6304         0.020  2      Ivanova
  *   24    8   23      8   25       19.7373         0.010  2      Ivanova
  *   24    8   23      8   25       19.7465         0.010  1      Ivanova
  *   24    8   23      9   23      127.4192         0.010  1      Ivanova
  *   24    8   23      9   23      127.4273         0.010  2      Ivanova
  *   24    9   23     10   23      118.5572         0.010  2      Ivanova
  *   24    9   23     10   23      118.5608         0.010  1      Ivanova
  *   24    9   23     11   23      228.2280         0.025  1      Ivanova
  *   24    9   23     11   23      228.2438         0.025  2      Ivanova
  *   24    9   23      9   25       19.0512         0.010  2      Ivanova
  *   24    9   23      9   25       19.0626         0.010  1      Ivanova
  *   25   10   24     10   26       19.0647         0.049  2      Ivanova
  *   25   10   24     11   24      109.3290         0.049  2      Ivanova
  *   25   11   24     12   24      100.4263         0.042  2      Ivanova
  *   25   12   24     12   26       17.4577         0.042  2      Ivanova
  *   25   12   24     13   24       91.6543         0.049  2      Ivanova
  *   25   13   24     13   26       16.6186         0.010  2      Ivanova
  *   25   13   24     14   24       83.0194         0.020  2      Ivanova
  *   25   14   24     14   26       15.7511         0.030  2      Ivanova
  *   25   14   24     15   24       74.5855         0.035  2      Ivanova
  *   25   15   24     15   26       14.8507         0.040  2      Ivanova
  *   25   15   24     16   24       66.3817         0.040  2      Ivanova
  *   25   16   24     16   26       13.9253         0.040  2      Ivanova
  *   25    1   24      1   26       24.6572         0.056  2      Ivanova
  *   25    1   24      3   24      362.5075         0.035  2      Ivanova
  *   25    3   24      3   26       23.6254         0.014  2      Ivanova
  *   25    3   24      7   24      628.6244         0.021  2      Ivanova
  *   25    4   24      4   26       23.0812         0.040  2      Ivanova
  *   25    4   24      6   24      314.5068         0.025  2      Ivanova
  *   25    6   24      7   24      144.5556         0.025  2      Ivanova
  *   25    6   24      7   24      144.5650         0.025  1      Ivanova
  *   25    7   24      7   26       21.2063         0.035  2      Ivanova
  *   25    7   24      7   26       21.2200         0.040  1      Ivanova
  *   25    7   24      8   24      135.8873         0.021  2      Ivanova
  *   25    7   24      8   24      135.8873         0.040  1      Ivanova
  *   25    8   24      8   26       20.5259         0.014  2      Ivanova
  *   25    8   24      8   26       20.5292         0.040  1      Ivanova
  *   25    8   24      9   24      127.0841         0.025  1      Ivanova
  *   25    8   24      9   24      127.0921         0.014  2      Ivanova
  *   25    9   24     10   24      118.2107         0.035  2      Ivanova
  *   25    9   24     13   24      419.6250         0.010  2      Ivanova
  *   25    9   24      9   26       19.8115         0.010  1      Ivanova
  *   25    9   24      9   26       19.8119         0.010  2      Ivanova
  *   26    1   25      1   27       25.6096         0.014  1      Ivanova
  *   26    1   25      1   27       25.6168         0.014  2      Ivanova
  *   26    1   25      2   25      184.8251         0.021  1      Ivanova
  *   26    1   25      2   25      184.8313         0.035  2      Ivanova
  *   26    2   25      2   27       25.0856         0.035  2      Ivanova
  *   26    2   25      2   27       25.0871         0.021  1      Ivanova
  *   26    2   25      3   25      177.1631         0.028  1      Ivanova
  *   26    3   25      3   27       24.5367         0.014  1      Ivanova
  *   27   10   26     10   28       20.4887         0.010  2      Ivanova
  *   27   10   26     12   26      208.1518         0.030  1      Ivanova
  *   27   10   26     12   26      208.1633         0.020  2      Ivanova
  *   27   12   26     12   28       18.7522         0.025  2      Ivanova
  *   27   12   26     12   28       18.7608         0.030  1      Ivanova
  *   27   12   26     13   26       90.8094         0.025  1      Ivanova
  *   27   12   26     13   26       90.8095         0.020  2      Ivanova
  *   27   13   26     13   28       17.8422         0.020  1      Ivanova
  *   27   13   26     13   28       17.8439         0.056  2      Ivanova
  *   27   13   26     14   26       82.1399         0.025  1      Ivanova
  *   27   13   26     14   26       82.1524         0.020  2      Ivanova
  *   27   14   26     14   28       16.9084         0.030  1      Ivanova
  *   27    0   26      1   26      191.9950         0.050  1      Ivanova
  *   27    1   26      1   28       26.5518         0.010  2      Ivanova
  *   27    1   26      1   28       26.5581         0.020  1      Ivanova
  *   27    1   26      2   26      184.5621         0.015  1      Ivanova
  *   27    1   26      2   26      184.5650         0.010  2      Ivanova
  *   27    2   26      2   28       26.0083         0.010  2      Ivanova
  *   27    2   26      2   28       26.0194         0.010  1      Ivanova
  *   27    2   26      3   26      176.8917         0.010  1      Ivanova
  *   27    2   26      3   26      176.8965         0.010  2      Ivanova
  *   27    3   26      3   28       25.4360         0.010  2      Ivanova
  *   27    3   26      3   28       25.4445         0.010  1      Ivanova
  *   27    3   26      6   26      482.2731         0.020  1      Ivanova
  *   27    3   26      6   26      482.2753         0.010  2      Ivanova
  *   27    3   26      7   26      626.2089         0.021  2      Ivanova
  *   27    4   26      4   28       24.8312         0.014  2      Ivanova
  *   27    4   26      5   26      160.8326         0.014  2      Ivanova
  *   27    5   26      5   28       24.1946         0.014  2      Ivanova
  *   27    5   26      7   26      296.3940         0.021  2      Ivanova
  *   27    6   26      6   28       23.5242         0.020  1      Ivanova
  *   27    6   26      6   28       23.5334         0.010  2      Ivanova
  *   27    6   26      7   26      143.9097         0.020  1      Ivanova
  *   27    6   26      7   26      143.9292         0.010  2      Ivanova
  *   27    7   26      7   28       22.8186         0.010  2      Ivanova
  *   27    7   26      7   28       22.8239         0.010  1      Ivanova
  *   27    7   26      8   26      135.2027         0.010  1      Ivanova
  *   27    7   26      8   26      135.2055         0.010  2      Ivanova
  *   27    8   26      8   28       22.0775         0.010  2      Ivanova
  *   27    8   26      8   28       22.0821         0.010  1      Ivanova
  *   27    8   26      9   26      126.3661         0.010  1      Ivanova
  *   27    8   26      9   26      126.3742         0.010  2      Ivanova
  *   27    9   26     10   26      117.4530         0.020  1      Ivanova
  *   27    9   26     10   26      117.4619         0.010  2      Ivanova
  *   27    9   26      9   28       21.2990         0.010  2      Ivanova
  *   27    9   26      9   28       21.3055         0.010  1      Ivanova
  *   28   10   27     10   29       21.1914         0.028  2      Ivanova
  *   28   10   27     10   29       21.1962         0.010  1      Ivanova
  *   28   10   27     11   27      108.1062         0.015  1      Ivanova
  *   28   10   27     12   27      207.3011         0.049  2      Ivanova
  *   28   11   27     11   29       20.3097         0.025  2      Ivanova
  *   28   11   27     11   29       20.3165         0.025  1      Ivanova
  *   28   11   27     12   27       99.2057         0.030  2      Ivanova
  *   28   12   27     12   29       19.3394         0.040  2      Ivanova
  *   28   12   27     13   27       90.3602         0.025  2      Ivanova
  *   28   13   27     13   29       18.4407         0.010  2      Ivanova
  *   28   13   27     14   27       81.6812         0.010  2      Ivanova
  *   28   14   27     14   29       17.4570         0.010  2      Ivanova
  *   28   14   27     15   27       73.2105         0.010  2      Ivanova
  *   28   15   27     15   29       16.4376         0.010  2      Ivanova
  *   28   15   27     16   27       64.9630         0.015  2      Ivanova
  *   28   16   27     16   29       15.3890         0.020  2      Ivanova
  *   28   16   27     17   27       56.9934         0.030  2      Ivanova
  *   28   17   27     17   29       14.3097         0.040  2      Ivanova
  *   28    0   27      0   29       28.0385         0.006  2      Ivanova
  *   28    0   27      0   29       28.0500         0.015  1      Ivanova
  *   28    0   27      1   27      191.7390         0.050  1      Ivanova
  *   28    0   27      1   27      191.7426         0.014  2      Ivanova
  *   28    0   27      4   27      721.3229         0.009  1      Ivanova
  *   28    0   27      4   27      721.3444         0.006  2      Ivanova
  *   28    1   27      1   29       27.5045         0.020  2      Ivanova
  *   28    1   27      1   29       27.5060         0.080  1      Ivanova
  *   28    1   27      2   27      184.3026         0.035  2      Ivanova
  *   28    1   27      2   27      184.3074         0.080  1      Ivanova
  *   28    1   27      4   27      529.5994         0.014  2      Ivanova
  *   28    2   27      2   29       26.9331         0.080  1      Ivanova
  *   28    2   27      2   29       26.9356         0.014  2      Ivanova
  *   28    2   27      3   27      176.6138         0.014  2      Ivanova
  *   28    2   27      5   27      505.8022         0.010  1      Ivanova
  *   28    3   27      3   29       26.3385         0.014  2      Ivanova
  *   28    3   27      7   27      624.9185         0.028  2      Ivanova
  *   28    4   27      4   29       25.7062         0.006  2      Ivanova
  *   28    4   27      4   29       25.7204         0.006  1      Ivanova
  *   28    4   27      5   27      160.5149         0.006  1      Ivanova
  *   28    4   27      5   27      160.5186         0.006  2      Ivanova
  *   28    4   27      6   27      312.6596         0.025  1      Ivanova
  *   28    5   27      5   29       25.0476         0.006  2      Ivanova
  *   28    5   27      5   29       25.0552         0.006  1      Ivanova
  *   28    5   27      6   27      152.1377         0.006  1      Ivanova
  *   28    5   27      6   27      152.1438         0.006  2      Ivanova
  *   28    6   27      6   29       24.3505         0.006  2      Ivanova
  *   28    6   27      6   29       24.3569         0.006  1      Ivanova
  *   28    6   27      7   27      143.5681         0.010  1      Ivanova
  *   28    6   27      7   27      143.5694         0.012  2      Ivanova
  *   28    6   27      8   27      278.3994         0.015  1      Ivanova
  *   28    7   27      7   29       23.6097         0.020  2      Ivanova
  *   28    7   27      7   29       23.6236         0.010  1      Ivanova
  *   28    7   27      8   27      134.8395         0.010  1      Ivanova
  *   28    7   27      8   27      134.8477         0.012  2      Ivanova
  *   28    8   27     10   27      243.0429         0.025  1      Ivanova
  *   28    8   27      8   29       22.8499         0.006  2      Ivanova
  *   28    8   27      8   29       22.8614         0.010  1      Ivanova
  *   28    8   27      9   27      125.9820         0.012  2      Ivanova
  *   28    8   27      9   27      125.9869         0.010  1      Ivanova
  *   28    9   27     10   27      117.0587         0.010  1      Ivanova
  *   28    9   27     10   27      117.0686         0.021  2      Ivanova
  *   28    9   27     11   27      225.1735         0.015  2      Ivanova
  *   28    9   27      9   29       22.0374         0.010  2      Ivanova
  *   28    9   27      9   29       22.0436         0.010  1      Ivanova
  *   29   10   28     10   30       21.9015         0.040  1      Ivanova
  *   29   10   28     11   28      107.6721         0.030  1      Ivanova
  *   29   11   28     11   30       20.9851         0.020  1      Ivanova
  *   29    2   28      5   28      504.8776         0.010  1      Ivanova
  *   29    5   28      5   30       25.9034         0.010  1      Ivanova
  *   29    5   28      6   28      151.7931         0.010  1      Ivanova
  *   29    6   28      6   30       25.1830         0.010  1      Ivanova
  *   29    6   28      7   28      143.2081         0.010  1      Ivanova
  *   29    7   28      7   30       24.4214         0.010  1      Ivanova
  *   29    7   28      8   28      134.4589         0.010  1      Ivanova
  *   29    8   28     10   28      242.2371         0.025  1      Ivanova
  *   29    8   28      8   30       23.6207         0.010  1      Ivanova
  *   31   11   30     11   32       22.3010         0.040  1      Ivanova
  *   31   11   30     11   32       22.3051         0.030  2      Ivanova
  *   31   11   30     12   30       97.7933         0.020  2      Ivanova
  *   31   11   30     12   30       97.7959         0.030  1      Ivanova
  *   31   12   30     12   32       21.2682         0.010  2      Ivanova
  *   31   12   30     12   32       21.2749         0.030  1      Ivanova
  *   31   12   30     13   30       88.9015         0.025  1      Ivanova
  *   31   12   30     13   30       88.9038         0.010  2      Ivanova
  *   31   13   30     13   32       20.2183         0.010  2      Ivanova
  *   31   13   30     13   32       20.2304         0.030  1      Ivanova
  *   31   13   30     14   30       80.2081         0.025  2      Ivanova
  *   31   14   30     14   32       19.0850         0.040  2      Ivanova
  *   31    5   30      7   30      293.5283         0.010  2      Ivanova
  *   31    6   30      6   32       26.8294         0.040  1      Ivanova
  *   31    6   30      7   30      142.4445         0.035  1      Ivanova
  *   31    7   30      7   32       25.9978         0.010  2      Ivanova
  *   31    7   30      8   30      133.6365         0.030  1      Ivanova
  *   31    7   30      8   30      133.6657         0.010  2      Ivanova
  *   31    8   30      8   32       25.1365         0.010  2      Ivanova
  *   31    8   30      8   32       25.1530         0.030  1      Ivanova
  *   31    8   30      9   30      124.7547         0.010  2      Ivanova
  *   31    8   30      9   30      124.7824         0.025  1      Ivanova
  *   31    9   30     11   30      222.5174         0.030  1      Ivanova
  *   31    9   30     11   30      222.5409         0.020  2      Ivanova
  *   31    9   30      9   32       24.2258         0.020  1      Ivanova
  *   31    9   30      9   32       24.2350         0.010  2      Ivanova
  *   32   10   31     10   33       23.9795         0.014  2      Ivanova
  *   32   10   31     12   31      203.5519         0.035  2      Ivanova
  *   32   11   31     11   33       22.9605         0.040  2      Ivanova
  *   32   11   31     12   31       97.2929         0.025  2      Ivanova
  *   32   12   31     12   33       21.8936         0.015  2      Ivanova
  *   32   12   31     13   31       88.3745         0.020  2      Ivanova
  *   32   13   31     13   33       20.8035         0.025  2      Ivanova
  *   32    1   31      1   33       31.2521         0.042  2      Ivanova
  *   32    1   31      2   31      183.1245         0.028  2      Ivanova
  *   32    2   31      2   33       30.6043         0.014  2      Ivanova
  *   32    2   31      3   31      175.3738         0.014  2      Ivanova
  *   32    3   31      3   33       29.9180         0.014  2      Ivanova
  *   32    3   31      7   31      619.2752         0.035  2      Ivanova
  *   32    5   31      6   31      150.6925         0.025  2      Ivanova
  *   32    6   31      6   33       27.6643         0.040  2      Ivanova
  *   32    6   31      7   31      142.0518         0.025  2      Ivanova
  *   32    7   31      7   33       26.7853         0.010  2      Ivanova
  *   32    7   31      8   31      133.2467         0.010  2      Ivanova
  *   32    8   31      8   33       25.8936         0.010  2      Ivanova
  *   32    8   31      9   31      124.3120         0.010  2      Ivanova
  *   32    9   31     10   31      115.3119         0.014  2      Ivanova
  *   32    9   31     11   31      221.5885         0.025  2      Ivanova
  *   32    9   31      9   33       24.9672         0.010  2      Ivanova
  *   34   10   33     10   35       25.3465         0.012  1      Ivanova
  *   34   10   33     10   35       25.3486         0.009  2      Ivanova
  *   34    0   33      0   35       33.7788         0.006  2      Ivanova
  *   34    0   33      0   35       33.7878         0.006  1      Ivanova
  *   34    0   33      2   33      372.4783         0.028  2      Ivanova
  *   34    0   33      4   33      713.7964         0.006  1      Ivanova
  *   34    0   33      4   33      713.8277         0.006  2      Ivanova
  *   34    1   33      1   35       33.1294         0.056  1      Ivanova
  *   34    1   33      2   33      182.4657         0.042  1      Ivanova
  *   34    2   33      2   35       32.4068         0.042  2      Ivanova
  *   34    2   33      2   35       32.4292         0.028  1      Ivanova
  *   34    2   33      3   33      174.6817         0.021  1      Ivanova
  *   34    2   33      3   33      174.6873         0.035  2      Ivanova
  *   34    3   33      3   35       31.6986         0.028  2      Ivanova
  *   34    3   33      3   35       31.7009         0.014  1      Ivanova
  *   34    3   33      4   33      166.6547         0.035  2      Ivanova
  *   34    3   33      8   33      748.4589         0.014  1      Ivanova
  *   34    4   33      4   35       30.9176         0.006  2      Ivanova
  *   34    4   33      4   35       30.9270         0.006  1      Ivanova
  *   34    4   33      5   33      158.3790         0.006  1      Ivanova
  *   34    4   33      5   33      158.3820         0.006  2      Ivanova
  *   34    5   33      5   35       30.1064         0.006  2      Ivanova
  *   34    5   33      5   35       30.1107         0.006  1      Ivanova
  *   34    5   33      6   33      149.8841         0.006  1      Ivanova
  *   34    5   33      6   33      149.8936         0.006  2      Ivanova
  *   34    6   33      6   35       29.2469         0.006  2      Ivanova
  *   34    6   33      6   35       29.2537         0.006  1      Ivanova
  *   34    6   33      7   33      141.1963         0.006  1      Ivanova
  *   34    6   33      7   33      141.2091         0.012  2      Ivanova
  *   34    7   33      7   35       28.3430         0.021  2      Ivanova
  *   34    7   33      7   35       28.3569         0.009  1      Ivanova
  *   34    7   33      8   33      132.3490         0.006  1      Ivanova
  *   34    7   33      8   33      132.3505         0.015  2      Ivanova
  *   34    8   33      8   35       27.3989         0.009  1      Ivanova
  *   34    8   33      9   33      123.3740         0.006  1      Ivanova
  *   34    8   33      9   33      123.3816         0.009  2      Ivanova
  *   34    9   33     10   33      114.3215         0.006  1      Ivanova
  *   34    9   33     10   33      114.3279         0.009  2      Ivanova
  *   34    9   33      9   35       26.3891         0.006  2      Ivanova
  *   34    9   33      9   35       26.3990         0.006  1      Ivanova
  *   35    0   34      0   36       34.7355         0.014  1      Ivanova
  *   35    0   34      1   34      189.6842         0.020  1      Ivanova
  *   35    0   34      2   34      371.7979         0.014  1      Ivanova
  *   35    1   34      1   36       34.0401         0.020  1      Ivanova
  *   35    1   34      2   34      182.1356         0.020  1      Ivanova
  *   35    2   34      2   36       33.3350         0.014  1      Ivanova
  *   35    2   34      3   34      174.3218         0.014  1      Ivanova
  *   35    3   34      3   36       32.5836         0.014  1      Ivanova
  *   35    3   34      4   34      166.2673         0.014  1      Ivanova
  *   35    4   34      4   36       31.7855         0.014  1      Ivanova
  *   35    4   34      5   34      157.9748         0.028  1      Ivanova
  *   35    5   34      5   36       30.9415         0.049  1      Ivanova
  *   35    5   34      6   34      149.4686         0.042  1      Ivanova
  *   35    6   34      6   36       30.0527         0.042  1      Ivanova
  *   36   10   35     10   37       26.6970         0.014  1      Ivanova
  *   36   10   35     11   35      104.1596         0.010  1      Ivanova
  *   36   10   35     11   35      104.1618         0.010  2      Ivanova
  *   36   11   35     11   37       25.5195         0.015  1      Ivanova
  *   36   11   35     11   37       25.5197         0.010  2      Ivanova
  *   36   11   35     12   35       95.0692         0.025  1      Ivanova
  *   36   11   35     13   35      181.1582         0.020  1      Ivanova
  *   36   11   35     13   35      181.1781         0.010  2      Ivanova
  *   36   12   35     12   37       24.3066         0.025  2      Ivanova
  *   36   12   35     12   37       24.3134         0.010  1      Ivanova
  *   36   12   35     13   35       86.0868         0.025  2      Ivanova
  *   36   12   35     13   35       86.0953         0.020  1      Ivanova
  *   36   13   35     13   37       23.0393         0.030  1      Ivanova
  *   36   13   35     13   37       23.0526         0.010  2      Ivanova
  *   36   13   35     14   35       77.2602         0.025  1      Ivanova
  *   36   13   35     14   35       77.2704         0.010  2      Ivanova
  *   36   14   35     14   37       21.7248         0.010  2      Ivanova
  *   36   14   35     14   37       21.7273         0.015  1      Ivanova
  *   36   14   35     15   35       68.6278         0.020  1      Ivanova
  *   36   14   35     15   35       68.6285         0.010  2      Ivanova
  *   36   15   35     15   37       20.3630         0.015  1      Ivanova
  *   36   15   35     15   37       20.3645         0.010  2      Ivanova
  *   36   15   35     16   35       60.2511         0.010  2      Ivanova
  *   36   15   35     17   35      112.3379         0.025  1      Ivanova
  *   36   16   35     16   37       18.9466         0.010  2      Ivanova
  *   36   16   35     17   35       52.1033         0.010  2      Ivanova
  *   36   17   35     17   37       17.4793         0.030  1      Ivanova
  *   36   17   35     17   37       17.4828         0.010  2      Ivanova
  *   36   17   35     18   35       44.2146         0.035  1      Ivanova
  *   36   17   35     18   35       44.2388         0.020  2      Ivanova
  *   36   18   35     18   37       15.9204         0.030  2      Ivanova
  *   36   18   35     18   37       15.9482         0.035  1      Ivanova
  *   36   18   35     19   35       36.5809         0.035  2      Ivanova
  *   36    0   35      0   37       35.6760         0.014  1      Ivanova
  *   36    0   35      4   35      710.9410         0.014  1      Ivanova
  *   36    1   35      1   37       34.9777         0.010  1      Ivanova
  *   36    1   35      2   35      181.7714         0.010  1      Ivanova
  *   36    2   35      5   35      497.3896         0.010  1      Ivanova
  *   36    4   35      4   37       32.6327         0.010  2      Ivanova
  *   36    4   35      4   37       32.6440         0.014  1      Ivanova
  *   36    4   35      5   35      157.5520         0.014  1      Ivanova
  *   36    4   35      6   35      306.6054         0.010  2      Ivanova
  *   36    5   35      5   37       31.7724         0.010  1      Ivanova
  *   36    5   35      6   35      149.0273         0.010  1      Ivanova
  *   36    5   35      7   35      289.3223         0.015  1      Ivanova
  *   36    5   35      7   35      289.3375         0.020  2      Ivanova
  *   36    6   35      6   37       30.8566         0.010  1      Ivanova
  *   36    6   35      7   35      140.2945         0.010  1      Ivanova
  *   36    6   35      7   35      140.3026         0.010  2      Ivanova
  *   36    7   35      7   37       29.8878         0.010  2      Ivanova
  *   36    7   35      7   37       29.8926         0.010  1      Ivanova
  *   36    7   35      8   35      131.3954         0.010  1      Ivanova
  *   36    7   35      8   35      131.4050         0.010  2      Ivanova
  *   36    8   35     10   35      235.6518         0.015  1      Ivanova
  *   36    8   35      8   37       28.8723         0.010  2      Ivanova
  *   36    8   35      8   37       28.8790         0.010  1      Ivanova
  *   36    8   35      9   35      122.3760         0.010  2      Ivanova
  *   36    8   35      9   35      122.3771         0.010  1      Ivanova
  *   36    9   35     10   35      113.2780         0.014  1      Ivanova
  *   36    9   35     10   35      113.2907         0.010  2      Ivanova
  *   36    9   35     11   35      217.4320         0.025  1      Ivanova
  *   36    9   35     12   35      312.5278         0.025  2      Ivanova
  *   36    9   35      9   37       27.8123         0.010  2      Ivanova
  *   36    9   35      9   37       27.8155         0.010  1      Ivanova
  *   37   10   36     10   38       27.3683         0.010  2      Ivanova
  *   37   10   36     11   36      103.5902         0.010  2      Ivanova
  *   37   11   36     11   38       26.1483         0.010  2      Ivanova
  *   37   11   36     13   36      179.9587         0.015  2      Ivanova
  *   37   13   36     13   38       23.5835         0.030  2      Ivanova
  *   37   13   36     14   36       76.6171         0.015  2      Ivanova
  *   37   14   36     14   38       22.2276         0.010  2      Ivanova
  *   37   14   36     15   36       67.9681         0.010  2      Ivanova
  *   37   15   36     15   38       20.8149         0.010  2      Ivanova
  *   37   15   36     16   36       59.5482         0.010  2      Ivanova
  *   37   16   36     16   38       19.3512         0.010  2      Ivanova
  *   37   16   36     17   36       51.3840         0.025  2      Ivanova
  *   37   17   36     17   38       17.8295         0.030  2      Ivanova
  *   37   17   36     18   36       43.4740         0.040  2      Ivanova
  *   37   18   36     18   38       16.2221         0.040  2      Ivanova
  *   37   18   36     19   36       35.7742         0.040  2      Ivanova
  *   37   19   36     19   38       14.5023         0.040  2      Ivanova
  *   37    1   36      1   38       35.8996         0.010  1      Ivanova
  *   37    1   36      2   36      181.4079         0.010  1      Ivanova
  *   37    2   36      5   36      496.1753         0.010  1      Ivanova
  *   37    4   36      4   38       33.4966         0.015  2      Ivanova
  *   37    4   36      6   36      305.7262         0.015  2      Ivanova
  *   37    5   36      5   38       32.5961         0.010  1      Ivanova
  *   37    5   36      6   36      148.5786         0.010  1      Ivanova
  *   37    6   36      6   38       31.6512         0.010  1      Ivanova
  *   37    6   36      7   36      139.8199         0.010  1      Ivanova
  *   37    6   36      7   36      139.8277         0.010  2      Ivanova
  *   37    7   36      7   38       30.6520         0.010  2      Ivanova
  *   37    7   36      7   38       30.6576         0.010  1      Ivanova
  *   37    7   36      8   36      130.8956         0.010  1      Ivanova
  *   37    7   36      8   36      130.9047         0.010  2      Ivanova
  *   37    8   36      8   38       29.6117         0.015  2      Ivanova
  *   37    8   36      8   38       29.6127         0.010  1      Ivanova
  *   37    8   36      9   36      121.8492         0.020  1      Ivanova
  *   37    8   36      9   36      121.8572         0.010  2      Ivanova
  *   37    9   36     10   36      112.7362         0.010  2      Ivanova
  *   37    9   36      9   38       28.5092         0.010  2      Ivanova
  *   38   10   37     10   39       28.0221         0.056  1      Ivanova
  *   38    0   37      0   39       37.5626         0.014  1      Ivanova
  *   38    0   37      3   37      542.8428         0.014  1      Ivanova
  *   38    3   37      4   37      165.0549         0.014  1      Ivanova
  *   38    4   37      4   39       34.3353         0.014  1      Ivanova
  *   38    4   37      5   37      156.6962         0.014  1      Ivanova
  *   38    5   37      5   39       33.4141         0.014  1      Ivanova
  *   38    5   37      6   37      148.1133         0.014  1      Ivanova
  *   38    6   37      6   39       32.4427         0.014  1      Ivanova
  *   38    6   37      7   37      139.3290         0.014  1      Ivanova
  *   38    7   37      7   39       31.4163         0.014  1      Ivanova
  *   38    7   37      9   37      251.6891         0.028  1      Ivanova
  *   38    9   37     10   37      112.1528         0.049  1      Ivanova
  *   38    9   37      9   39       29.2044         0.042  1      Ivanova
  *   39   10   38     10   40       28.6678         0.010  2      Ivanova
  *   39   10   38     11   38      102.3827         0.010  2      Ivanova
  *   39   11   38     11   40       27.3806         0.010  2      Ivanova
  *   39   11   38     13   38      177.3952         0.025  2      Ivanova
  *   39   13   38     14   38       75.2533         0.025  2      Ivanova
  *   39   14   38     14   40       23.1992         0.010  2      Ivanova
  *   39   14   38     15   38       66.5602         0.010  2      Ivanova
  *   39   15   38     15   40       21.6889         0.010  2      Ivanova
  *   39   15   38     16   38       58.0835         0.010  2      Ivanova
  *   39   16   38     16   40       20.1199         0.010  2      Ivanova
  *   39   16   38     17   38       49.8605         0.010  2      Ivanova
  *   39   17   38     17   40       18.4762         0.010  2      Ivanova
  *   39   17   38     18   38       41.8679         0.015  2      Ivanova
  *   39   18   38     18   40       16.7328         0.025  2      Ivanova
  *   39   18   38     19   38       34.0528         0.030  2      Ivanova
  *   39   19   38     19   40       14.8446         0.040  2      Ivanova
  *   39    1   38      1   40       37.7318         0.020  2      Ivanova
  *   39    1   38      3   38      353.4032         0.040  2      Ivanova
  *   39    3   38      3   40       36.0903         0.060  2      Ivanova
  *   39    4   38      4   40       35.1776         0.010  2      Ivanova
  *   39    4   38      6   38      303.8963         0.010  2      Ivanova
  *   39    6   38      7   38      138.8338         0.010  2      Ivanova
  *   39    7   38      7   40       32.1684         0.010  2      Ivanova
  *   39    7   38      8   38      129.8618         0.015  2      Ivanova
  *   39    8   38      8   40       31.0578         0.020  2      Ivanova
  *   39    8   38      9   38      120.7572         0.015  2      Ivanova
  *   39    9   38     10   38      111.5833         0.010  2      Ivanova
  *   39    9   38      9   40       29.8920         0.010  2      Ivanova
  *   40   10   39     10   41       29.3096         0.014  2      Ivanova
  *   40   10   39     11   39      101.7499         0.035  2      Ivanova
  *   40   11   39     11   41       27.9897         0.049  2      Ivanova
  *   40    0   39      0   41       39.4264         0.014  2      Ivanova
  *   40    0   39      1   39      187.9007         0.014  2      Ivanova
  *   40    1   39      4   39      516.7971         0.014  2      Ivanova
  *   40    4   39      4   41       36.0090         0.014  2      Ivanova
  *   40    4   39      5   39      155.7831         0.014  2      Ivanova
  *   40    5   39      5   41       35.0358         0.014  2      Ivanova
  *   40    5   39      6   39      147.1485         0.014  2      Ivanova
  *   40    6   39      6   41       34.0070         0.014  2      Ivanova
  *   40    6   39      7   39      138.3153         0.014  2      Ivanova
  *   40    7   39      7   41       32.9255         0.021  2      Ivanova
  *   40    7   39      8   39      129.3102         0.021  2      Ivanova
  *   40    8   39      9   39      120.1855         0.021  2      Ivanova
  *   40    9   39     10   39      110.9800         0.014  2      Ivanova
  *   40    9   39      9   41       30.5727         0.014  2      Ivanova
  *   41   10   40     10   42       29.9546         0.056  1      Ivanova
  *   41   10   40     11   40      101.0869         0.056  1      Ivanova
  *   41   11   40     11   42       28.5915         0.056  1      Ivanova
  *   41    0   40      0   42       40.3620         0.014  1      Ivanova
  *   41    0   40      3   40      539.2557         0.014  1      Ivanova
  *   41    1   40      1   42       39.5444         0.020  2      Ivanova
  *   41    1   40      3   40      351.7701         0.050  2      Ivanova
  *   41    3   40      3   42       37.7897         0.080  2      Ivanova
  *   41    3   40      3   42       37.8013         0.014  1      Ivanova
  *   41    3   40      4   40      163.7275         0.014  1      Ivanova
  *   41    4   40      4   42       36.8511         0.014  1      Ivanova
  *   41    4   40      5   40      155.2940         0.014  1      Ivanova
  *   41    5   40      5   42       35.8491         0.014  1      Ivanova
  *   41    5   40      6   40      146.6348         0.014  1      Ivanova
  *   41    6   40      6   42       34.7901         0.014  1      Ivanova
  *   41    6   40      7   40      137.7709         0.014  1      Ivanova
  *   41    7   40      7   42       33.6707         0.014  1      Ivanova
  *   41    7   40      9   40      248.3207         0.028  1      Ivanova
  *   41    9   40     10   40      110.3447         0.049  1      Ivanova
  *   41    9   40      9   42       31.2555         0.049  1      Ivanova
  *   42   10   41     10   43       30.5799         0.056  1      Ivanova
  *   42    0   41      0   43       41.2922         0.028  1      Ivanova
  *   42    0   41      1   41      187.0847         0.021  1      Ivanova
  *   42    1   41      3   41      350.9131         0.014  1      Ivanova
  *   42    3   41      4   41      163.2586         0.014  1      Ivanova
  *   42    4   41      4   43       37.6822         0.014  1      Ivanova
  *   42    4   41      5   41      154.7993         0.014  1      Ivanova
  *   42    5   41      5   43       36.6523         0.014  1      Ivanova
  *   42    5   41      6   41      146.1125         0.014  1      Ivanova
  *   42    6   41      6   43       35.5626         0.014  1      Ivanova
  *   42    6   41      7   41      137.2194         0.014  1      Ivanova
  *   42    7   41      7   43       34.4119         0.014  1      Ivanova
  *   42    7   41      9   41      247.1293         0.028  1      Ivanova
  *   42    9   41     10   41      109.7004         0.049  1      Ivanova
  *   42    9   41      9   43       31.9233         0.042  1      Ivanova
  *   43   10   42     10   44       31.2087         0.014  1      Ivanova
  *   43   10   42     11   42       99.7305         0.021  1      Ivanova
  *   43   11   42     11   44       29.7657         0.028  1      Ivanova
  *   43    0   42      0   44       42.2109         0.014  1      Ivanova
  *   43    0   42      3   42      536.6987         0.028  1      Ivanova
  *   43    0   42      4   42      699.4717         0.014  1      Ivanova
  *   43    3   42      4   42      162.7779         0.014  1      Ivanova
  *   43    4   42      4   44       38.5094         0.014  1      Ivanova
  *   43    4   42      5   42      154.2906         0.014  1      Ivanova
  *   43    5   42      5   44       37.4511         0.014  1      Ivanova
  *   43    5   42      6   42      145.5751         0.014  1      Ivanova
  *   43    6   42      6   44       36.3315         0.014  1      Ivanova
  *   43    6   42      7   42      136.6535         0.014  1      Ivanova
  *   43    7   42      7   44       35.1491         0.014  1      Ivanova
  *   43    7   42      9   42      245.9020         0.014  1      Ivanova
  *   43    9   42     10   42      109.0458         0.014  1      Ivanova
  *   43    9   42      9   44       32.5899         0.014  1      Ivanova
  *   44   10   43     10   45       31.8252         0.010  1      Ivanova
  *   44   10   43     10   45       31.8290         0.010  2      Ivanova
  *   44   10   43     11   43       99.0129         0.010  1      Ivanova
  *   44   10   43     11   43       99.0303         0.010  2      Ivanova
  *   44   11   43     11   45       30.3343         0.010  2      Ivanova
  *   44   11   43     11   45       30.3449         0.010  1      Ivanova
  *   44   11   43     12   43       89.7129         0.020  1      Ivanova
  *   44   11   43     12   43       89.7332         0.025  2      Ivanova
  *   44   12   43     12   45       28.7656         0.040  2      Ivanova
  *   44   12   43     12   45       28.7749         0.020  1      Ivanova
  *   44   12   43     14   43      151.9326         0.025  1      Ivanova
  *   44   12   43     15   43      214.5227         0.040  2      Ivanova
  *   44   14   43     14   45       25.4599         0.030  1      Ivanova
  *   44   14   43     15   43       62.5813         0.015  1      Ivanova
  *   44   15   43     15   45       23.6686         0.010  1      Ivanova
  *   44   15   43     15   45       23.6712         0.040  2      Ivanova
  *   44   15   43     16   43       53.9396         0.010  1      Ivanova
  *   44   15   43     16   43       53.9506         0.035  2      Ivanova
  *   44   16   43     16   45       21.8006         0.020  1      Ivanova
  *   44   16   43     16   45       21.8020         0.030  2      Ivanova
  *   44   16   43     17   43       45.4989         0.010  1      Ivanova
  *   44   16   43     17   43       45.5021         0.035  2      Ivanova
  *   44   17   43     17   45       19.8154         0.010  1      Ivanova
  *   44   17   43     17   45       19.8192         0.040  2      Ivanova
  *   44   17   43     18   43       37.2148         0.015  1      Ivanova
  *   44   17   43     18   43       37.2182         0.040  2      Ivanova
  *   44   18   43     18   45       17.6475         0.030  1      Ivanova
  *   44   18   43     18   45       17.6523         0.040  2      Ivanova
  *   44   18   43     19   43       28.9483         0.030  1      Ivanova
  *   44   19   43     19   45       15.1684         0.040  1      Ivanova
  *   44    4   43      4   45       39.3229         0.040  2      Ivanova
  *   44    4   43      4   45       39.3342         0.030  1      Ivanova
  *   44    4   43      6   43      298.7927         0.020  1      Ivanova
  *   44    4   43      6   43      298.8131         0.025  2      Ivanova
  *   44    6   43      7   43      136.0732         0.010  1      Ivanova
  *   44    6   43      7   43      136.0790         0.020  2      Ivanova
  *   44    7   43      7   45       35.8745         0.030  2      Ivanova
  *   44    7   43      7   45       35.8761         0.010  1      Ivanova
  *   44    7   43      8   43      126.9485         0.020  1      Ivanova
  *   44    7   43      9   43      244.6615         0.020  2      Ivanova
  *   44    8   43      8   45       34.5871         0.035  1      Ivanova
  *   44    8   43      9   43      117.6906         0.020  1      Ivanova
  *   44    9   43     10   43      108.3662         0.010  1      Ivanova
  *   44    9   43     10   43      108.3784         0.010  2      Ivanova
  *   44    9   43      9   45       33.2444         0.010  1      Ivanova
  *   44    9   43      9   45       33.2487         0.010  2      Ivanova
  *   45   10   44     10   46       32.4294         0.010  2      Ivanova
  *   45   10   44     10   46       32.4353         0.010  1      Ivanova
  *   45   10   44     11   44       98.2862         0.010  2      Ivanova
  *   45   10   44     11   44       98.2880         0.010  1      Ivanova
  *   45   11   44     11   46       30.8991         0.010  1      Ivanova
  *   45   11   44     11   46       30.9062         0.010  2      Ivanova
  *   45   11   44     12   44       88.9491         0.025  1      Ivanova
  *   45   11   44     12   44       88.9602         0.025  2      Ivanova
  *   45   12   44     12   46       29.2831         0.040  1      Ivanova
  *   45   12   44     12   46       29.2838         0.030  2      Ivanova
  *   45   12   44     14   44      150.2890         0.040  1      Ivanova
  *   45   12   44     14   44      150.3228         0.040  2      Ivanova
  *   45   14   44     14   46       25.8494         0.040  2      Ivanova
  *   45   14   44     14   46       25.8957         0.040  1      Ivanova
  *   45   14   44     16   44      114.7286         0.035  1      Ivanova
  *   45   14   44     16   44      114.7342         0.035  2      Ivanova
  *   45   16   44     16   46       22.0781         0.030  1      Ivanova
  *   45   16   44     16   46       22.0976         0.030  2      Ivanova
  *   45   16   44     17   44       44.5128         0.030  1      Ivanova
  *   45   16   44     17   44       44.5162         0.030  2      Ivanova
  *   45   17   44     17   46       20.0249         0.030  1      Ivanova
  *   45   17   44     17   46       20.0373         0.025  2      Ivanova
  *   45   17   44     18   44       36.1778         0.035  1      Ivanova
  *   45   17   44     18   44       36.1922         0.035  2      Ivanova
  *   45   18   44     18   46       17.7390         0.040  2      Ivanova
  *   45    7   44      7   46       36.5959         0.030  2      Ivanova
  *   45    7   44      7   46       36.6087         0.040  1      Ivanova
  *   45    7   44      8   44      126.3124         0.040  1      Ivanova
  *   45    7   44      9   44      243.3682         0.020  2      Ivanova
  *   45    8   44      8   46       35.2990         0.040  1      Ivanova
  *   45    8   44      9   44      117.0246         0.025  1      Ivanova
  *   45    9   44     10   44      107.6653         0.010  1      Ivanova
  *   45    9   44     10   44      107.6757         0.010  2      Ivanova
  *   45    9   44      9   46       33.8925         0.010  2      Ivanova
  *   45    9   44      9   46       33.9021         0.015  1      Ivanova
  *   46   10   45     10   47       33.0396         0.028  1      Ivanova
  *   46   10   45     11   45       97.5276         0.035  1      Ivanova
  *   46   11   45     11   47       31.4621         0.056  1      Ivanova
  *   46    0   45      0   47       44.9570         0.014  1      Ivanova
  *   46    0   45      1   45      185.3968         0.014  1      Ivanova
  *   46    1   45      4   45      508.4480         0.014  1      Ivanova
  *   46    3   45      3   47       42.0407         0.026  2      Ivanova
  *   46    3   45      4   45      161.2631         0.026  2      Ivanova
  *   46    4   45      4   47       40.9575         0.026  2      Ivanova
  *   46    4   45      4   47       40.9630         0.014  1      Ivanova
  *   46    4   45      5   45      152.6817         0.014  1      Ivanova
  *   46    4   45      5   45      152.6907         0.026  2      Ivanova
  *   46    5   45      5   47       39.8108         0.026  2      Ivanova
  *   46    5   45      5   47       39.8158         0.014  1      Ivanova
  *   46    5   45      6   45      143.8726         0.014  1      Ivanova
  *   46    5   45      6   45      143.8868         0.039  2      Ivanova
  *   46    6   45      6   47       38.5961         0.039  2      Ivanova
  *   46    6   45      6   47       38.6029         0.014  1      Ivanova
  *   46    6   45      7   45      134.8565         0.014  1      Ivanova
  *   46    6   45      7   45      134.8595         0.065  2      Ivanova
  *   46    7   45      7   47       37.3180         0.044  2      Ivanova
  *   46    7   45      7   47       37.3226         0.014  1      Ivanova
  *   46    7   45      8   45      125.6786         0.042  2      Ivanova
  *   46    7   45      9   45      242.0099         0.014  1      Ivanova
  *   46    8   45      8   47       35.9637         0.005  2      Ivanova
  *   46    9   45     10   45      106.9438         0.014  1      Ivanova
  *   46    9   45      9   47       34.5430         0.014  1      Ivanova
  *   48   10   47     10   49       34.2154         0.006  2      Ivanova
  *   48   10   47     10   49       34.2194         0.014  1      Ivanova
  *   48   10   47     11   47       95.9503         0.014  1      Ivanova
  *   48   10   47     11   47       95.9695         0.012  2      Ivanova
  *   48   11   47     11   49       32.5366         0.015  2      Ivanova
  *   48    0   47      0   49       46.7676         0.006  2      Ivanova
  *   48    0   47      0   49       46.7737         0.006  1      Ivanova
  *   48    0   47      1   47      184.4815         0.014  1      Ivanova
  *   48    0   47      4   47      689.8462         0.006  1      Ivanova
  *   48    0   47      4   47      689.8860         0.006  2      Ivanova
  *   48    1   47      4   47      505.3674         0.014  1      Ivanova
  *   48    4   47      4   49       42.5698         0.006  2      Ivanova
  *   48    4   47      4   49       42.5759         0.006  1      Ivanova
  *   48    4   47      5   47      151.5337         0.014  1      Ivanova
  *   48    4   47      5   47      151.5443         0.006  2      Ivanova
  *   48    4   47      6   47      294.1944         0.006  1      Ivanova
  *   48    5   47      5   49       41.3648         0.006  2      Ivanova
  *   48    5   47      5   49       41.3688         0.014  1      Ivanova
  *   48    5   47      6   47      142.6606         0.014  1      Ivanova
  *   48    5   47      6   47      142.6710         0.006  2      Ivanova
  *   48    6   47      6   49       40.0862         0.006  2      Ivanova
  *   48    6   47      6   49       40.0913         0.006  1      Ivanova
  *   48    6   47      7   47      133.5758         0.006  1      Ivanova
  *   48    6   47      7   47      133.5943         0.006  2      Ivanova
  *   48    7   47      7   49       38.7269         0.006  2      Ivanova
  *   48    7   47      7   49       38.7402         0.006  1      Ivanova
  *   48    7   47      8   47      124.3049         0.021  1      Ivanova
  *   48    7   47      9   47      239.2313         0.006  1      Ivanova
  *   48    7   47      9   47      239.2379         0.009  2      Ivanova
  *   48    8   47      8   49       37.3233         0.021  1      Ivanova
  *   48    8   47      9   47      114.9230         0.021  1      Ivanova
  *   48    9   47     10   47      105.4445         0.014  1      Ivanova
  *   48    9   47     10   47      105.4600         0.009  2      Ivanova
  *   48    9   47      9   49       35.8014         0.006  1      Ivanova
  *   48    9   47      9   49       35.8050         0.014  2      Ivanova
  *   52   10   51     10   53       36.4661         0.028  1      Ivanova
  *   52   10   51     11   51       92.5114         0.035  1      Ivanova
  *   52   11   51     11   53       34.6042         0.042  1      Ivanova
  *   52    0   51      0   53       50.3589         0.014  1      Ivanova
  *   52    0   51      4   51      681.2336         0.014  1      Ivanova
  *   52    4   51      4   53       45.7394         0.014  1      Ivanova
  *   52    4   51      5   51      149.0594         0.014  1      Ivanova
  *   52    5   51      5   53       44.4081         0.014  1      Ivanova
  *   52    5   51      6   51      140.0400         0.014  1      Ivanova
  *   52    6   51      6   53       42.9947         0.014  1      Ivanova
  *   52    6   51      7   51      130.7994         0.014  1      Ivanova
  *   52    7   51      7   53       41.4985         0.014  1      Ivanova
  *   52    7   51      8   51      121.3745         0.028  1      Ivanova
  *   52    8   51      8   53       39.9189         0.042  1      Ivanova
  *   52    8   51      9   51      111.8331         0.049  1      Ivanova
  *   52    9   51     10   51      102.1724         0.042  1      Ivanova
  *   52    9   51      9   53       38.2315         0.056  1      Ivanova
  *   53   10   52     10   54       37.0100         0.006  2      Ivanova
  *   53   10   52     11   52       91.6081         0.006  2      Ivanova
  *   53   11   52     11   54       35.0845         0.012  2      Ivanova
  *   53    0   52      0   54       51.2418         0.006  1      Ivanova
  *   53    0   52      0   54       51.2432         0.006  2      Ivanova
  *   53    0   52      4   52      678.9508         0.006  1      Ivanova
  *   53    0   52      4   52      678.9991         0.006  2      Ivanova
  *   53    4   52      4   54       46.5093         0.006  2      Ivanova
  *   53    4   52      5   52      148.4021         0.006  1      Ivanova
  *   53    4   52      5   52      148.4076         0.006  2      Ivanova
  *   53    5   52      5   54       45.1505         0.006  2      Ivanova
  *   53    5   52      5   54       45.1533         0.006  1      Ivanova
  *   53    5   52      6   52      139.3437         0.006  1      Ivanova
  *   53    5   52      6   52      139.3550         0.006  2      Ivanova
  *   53    6   52      6   54       43.7029         0.006  2      Ivanova
  *   53    6   52      6   54       43.7037         0.006  1      Ivanova
  *   53    6   52      7   52      130.0610         0.006  1      Ivanova
  *   53    6   52      7   52      130.0765         0.006  2      Ivanova
  *   53    7   52     10   52      332.9341         0.006  2      Ivanova
  *   53    7   52      7   54       42.1665         0.006  2      Ivanova
  *   53    7   52      7   54       42.1695         0.006  1      Ivanova
  *   56    0   55      0   57       53.8830         0.035  1      Ivanova
  *   56    0   55      2   55      352.6248         0.035  1      Ivanova
  *   56    2   55      2   57       51.4938         0.014  1      Ivanova
  *   56    2   55      3   55      163.9099         0.014  1      Ivanova
  *   56    3   55      3   57       50.1942         0.014  1      Ivanova
  *   59    1   58      1   60       55.2324         0.014  2      Ivanova
  *   59    1   58      2   58      170.3991         0.035  2      Ivanova
  *   59    2   58      2   60       53.9357         0.056  2      Ivanova
  *   59    2   58      3   58      161.9533         0.056  2      Ivanova
  *   59    3   58      3   60       52.5304         0.056  2      Ivanova
  *   59    3   58      4   58      153.1717         0.056  2      Ivanova
  *   59    4   58      4   60       51.0520         0.056  2      Ivanova
  *   62    3   61      3   63       54.7945         0.049  2      Ivanova
  *   62    3   61      4   61      150.9154         0.035  2      Ivanova
  *   62    4   61      6   61      273.9917         0.021  2      Ivanova
  *   62    6   61      6   63       49.7551         0.035  2      Ivanova
  *   62    6   61      7   61      122.5344         0.035  2      Ivanova
  *   62    7   61      7   63       47.8406         0.049  2      Ivanova
  *   64    3   63      9   63      751.3559         0.014  2      Ivanova
  *   64    9   63      9   65       44.5653         0.014  2      Ivanova
